An adaptive stochastic optimization algorithm for resource allocation

We consider the classical problem of sequential resource allocation where a decision maker must repeatedly divide a budget between several resources, each with diminishing returns. This can be recast as a specific stochastic optimization problem where the objective is to maximize the cumulative reward, or equivalently to minimize the regret. We construct an algorithm that is {\em adaptive} to the complexity of the problem, expressed in term of the regularity of the returns of the resources, measured by the exponent in the {\L}ojasiewicz inequality (or by their universal concavity parameter). Our parameter-independent algorithm recovers the optimal rates for strongly-concave functions and the classical fast rates of multi-armed bandit (for linear reward functions). Moreover, the algorithm improves existing results on stochastic optimization in this regret minimization setting for intermediate cases.

==> csv/file_1.50.csv <==
0,50000.0,0.0010925685468749994,0.0002990697562442441,0.010643881697492226,4.698970004336019,-2.961551306215036,-3.524227503252014,-1.972899961104099,54.62842734374997
1,60000.0,0.001088164049479166,0.00026084743001221456,0.009519188674757524,4.778151250383644,-2.9633056263172013,-3.583613437787733,-2.0214000651755115,65.28984296874995
2,70000.0,0.001002804564732143,0.00023236808024254082,0.008658723213145052,4.845098040014257,-2.998783697815667,-3.6338235300106927,-2.0625461428979124,70.19631953125001
3,80000.0,0.0011282942187499998,0.00021022410381342862,0.007974635446162988,4.903089986991944,-2.947577637127287,-3.677317490243958,-2.098289161228591,90.26353749999998
4,90000.0,0.0009809626475694442,0.00019245008972987527,0.00741493832566973,4.954242509439325,-3.0083475290760315,-3.7156818820794935,-2.1298924568989444,88.28663828124998
5,100000.0,0.0008447765078124999,0.00017782794100389227,0.006946699931279873,5.0,-3.073258171833532,-3.75,-2.158221460446777,84.47765078124999
6,110000.0,0.000798483821022727,0.00016556002607617017,0.006547941783712503,5.041392685158225,-3.097733879164493,-3.7810445138686686,-2.1838951904581427,87.83322031249998
7,120000.0,0.0007085709505208333,0.00015510080985034992,0.00620337683987723,5.079181246047625,-3.1496166565288255,-3.809385934535719,-2.2073718357126433,85.0285140625
8,130000.0,0.0007469773317307691,0.00014606376323968783,0.005902009283802451,5.113943352306837,-3.126692577372843,-3.8354575142301277,-2.2290001116945812,97.10705312499998
9,140000.0,0.0006279329799107142,0.00013816688716197637,0.005635706754608488,5.146128035678238,-3.2020867065943053,-3.8595960267586786,-2.2490516128246894,87.91061718749998
10,150000.0,0.00062737846875,0.00013119931141769537,0.005398311931383961,5.176091259055681,-3.2024703901067473,-3.882068444291761,-2.2677420241580184,94.1067703125
11,160000.0,0.0005900172119140624,0.000125,0.005185068488422186,5.204119982655925,-3.229135318984519,-3.9030899869919438,-2.2852455027373537,94.40275390624998
12,170000.0,0.0005435386902573529,0.00011944371675699592,0.004992238094593785,5.230448921378274,-3.264769536458603,-3.9228366910337056,-2.301704710043899,92.40157734374999
13,180000.0,0.0005686878862847221,0.00011443150799483988,0.004816837721851376,5.2552725051033065,-3.245126022628318,-3.9414543788274794,-2.317237984719744,102.36381953124997
14,190000.0,0.00048726277549342097,0.00010988408578578126,0.004656455086674178,5.278753600952829,-3.312236765337975,-3.9590652007146216,-2.331944581628557,92.57992734374999
15,200000.0,0.0004273861132812499,0.00010573712634405641,0.004509116216415815,5.301029995663981,-3.369179593129607,-3.975772496747986,-2.3459085711920626,85.47722265624998
16,210000.0,0.0004457010639880952,0.00010193786394895583,0.004373188623340235,5.3222192947339195,-3.350956329154553,-3.9916644710504396,-2.3592017903640015,93.59722343749999
17,220000.0,0.00042996088423295455,9.84425804849088e-05,0.004247309320166754,5.342422680822207,-3.3665710526401624,-4.006817010616655,-2.371886109353145,94.59139453125
18,230000.0,0.00040281039062499993,9.521472622151488e-05,0.004130330495228781,5.361727836017593,-3.394899335206556,-4.021295877013195,-2.384015196161634,92.64638984374999
19,240000.0,0.0003873840690104166,9.222349330836013e-05,0.004021277955956572,5.380211241711606,-3.411858243408158,-4.035158431283705,-2.3956359068607607,92.97217656249998
20,250000.0,0.0003859648218749999,8.944271909999159e-05,0.003919318946576302,5.3979400086720375,-3.413452276576377,-4.048455006504028,-2.4067893930409467,96.49120546874997
21,260000.0,0.0003673024038461538,8.685003324435483e-05,0.0038237369445947265,5.414973347970818,-3.4349762293631088,-4.061230010978114,-2.41751199281868,95.49862499999999
22,270000.0,0.00034096110243055555,8.442618729462139e-05,0.0037339117191939435,5.431363764158987,-3.4672951634219515,-4.073522823119241,-2.427835954282002,92.05949765625
23,280000.0,0.0003430062109375001,8.215452263540021e-05,0.003649303403526739,5.447158031342219,-3.464698015958797,-4.085368523506665,-2.4377900278384868,96.04173906250003
24,290000.0,0.00032508767241379316,8.00205443829684e-05,0.0035694396619050024,5.4623979978989565,-3.4879994989879513,-4.096798498424217,-2.447399954992174,94.27542500000001
25,300000.0,0.00030463193229166664,7.801157731069053e-05,0.003493905267024408,5.477121254719663,-3.5162245747649155,-4.107840941039747,-2.456688874558098,91.38957968749999
26,310000.0,0.00034186008820564514,7.611648586356668e-05,0.0034223335712028464,5.491361693834273,-3.4661515996533727,-4.118521270375704,-2.465677662511921,105.97662734375
27,320000.0,0.0003083534497070312,7.432544468767007e-05,0.003354399478827727,5.505149978319906,-3.51095118853702,-4.12886248373993,-2.4743852180807164,98.67310390624998
28,330000.0,0.0002919096377840909,7.262974930086152e-05,0.003289813618147048,5.518513939877887,-3.534751565966592,-4.138885454908416,-2.482828705971955,96.33018046875
29,340000.0,0.00028853896599264706,7.102165890489465e-05,0.0032283174783604334,5.531478917042255,-3.539795528876133,-4.148609187781691,-2.49102376257444,98.1032484375
30,350000.0,0.0002584896696428571,6.949426511707964e-05,0.003169679329041284,5.544068044350276,-3.5875568084955716,-4.158051033262707,-2.498984672379179,90.47138437499999
31,360000.0,0.0002674906814236111,6.804138174397718e-05,0.003113690777736429,5.556302500767287,-3.5726913429018063,-4.167226875575466,-2.5067245196390964,96.2966453125
32,370000.0,0.00025722447423986484,6.665745174485568e-05,0.0030601638513409616,5.568201724066995,-3.589687711791191,-4.176151293050246,-2.5142553193262196,95.17305546875
33,380000.0,0.00022649170435855257,6.533746832101021e-05,0.003008928509833326,5.57978359661681,-3.644947700129216,-4.184837697462608,-2.5215881306892087,86.06684765624998
34,390000.0,0.00025078965945512816,6.40769076779329e-05,0.0029598305188514836,5.5910646070264995,-3.600690374277364,-4.193298455269875,-2.5287331561150026,97.80796718749998
35,400000.0,0.00023191029101562498,6.287167148414677e-05,0.0029127296216224043,5.6020599913279625,-3.6346799791233995,-4.201544993495972,-2.5356998275203817,92.76411640625
36,410000.0,0.0002765702762957317,6.171803742524982e-05,0.0028674979618327416,5.6127838567197355,-3.558194496440712,-4.209587892539802,-2.542496882115486,113.39381328124999
37,420000.0,0.00026186549665178574,6.061261654813882e-05,0.0028240187178268554,5.623249290397901,-3.5819217203639173,-4.217436967798426,-2.5491324290713755,109.98350859375002
38,430000.0,0.00026621838117732563,5.955231632630267e-05,0.0027821849155496895,5.633468455579586,-3.574761961752826,-4.22510134168469,-2.555614008372012,114.47390390625002
39,440000.0,0.00023118892578125,5.853430856594078e-05,0.002741898393303524,5.643452676486188,-3.636032972964667,-4.232589507364641,-2.561948642925502,101.72312734375001
40,450000.0,0.00021658101562500002,5.75560014246967e-05,0.002703068895954779,5.653212513775344,-3.6643796140571574,-4.239909385331508,-2.5681428848407983,97.46145703125
41,460000.0,0.0002208412941576087,5.6615014937830824e-05,0.002665613279936984,5.662757831681574,-3.6559197165044526,-4.247068373761181,-2.5742028566369823,101.5869953125
42,470000.0,0.00019061437666223404,5.5709159546720966e-05,0.002629454813424544,5.672097857935717,-3.719844346774231,-4.2540733934517885,-2.5801342880370592,89.58875703125
43,480000.0,0.00021073205403645832,5.483641720635385e-05,0.00259452255853575,5.681241237375588,-3.6762693996915523,-4.260930928031691,-2.5859425489023726,101.1513859375
44,490000.0,0.00018906570950255104,5.399492471560389e-05,0.0025607508244697625,5.690196080028514,-3.7233872311984566,-4.267647060021385,-2.5916326787836708,92.64219765625
45,500000.0,0.00021542955468750003,5.318295896944988e-05,0.0025280786821753184,5.698970004336019,-3.6666947162784678,-4.274227503252014,-2.5972094134977226,107.71477734375001
46,510000.0,0.00020535158241421564,5.23989238781135e-05,0.0024964495325553618,5.707570176097937,-3.687501946177195,-4.280677632073452,-2.6026772090818384,104.72930703124997
47,520000.0,0.00022248638671874994,5.164133873620481e-05,0.002465810721384895,5.7160033436347994,-3.6526965570596697,-4.2870025077261,-2.608040263430875,115.69292109374997
48,530000.0,0.0001940959389740566,5.090882785675633e-05,0.0024361131951013168,5.724275869600789,-3.7119835511629433,-4.293206902200592,-2.6133025358808117,102.87084765625
49,540000.0,0.0002005124826388889,5.0200111311658045e-05,0.0024073111924516263,5.732393759822968,-3.6978585857747586,-4.299295319867227,-2.618467764968498,108.276740625
50,550000.0,0.00018781623437499998,4.9513996642390915e-05,0.0023793619676764697,5.740362689494244,-3.7262668710967612,-4.305272017120683,-2.6235394845677757,103.29892890624998
51,560000.0,0.00019978980329241075,4.884937142383502e-05,0.0023522255414994532,5.748188027006201,-3.6994266807088527,-4.3111410202546505,-2.6285210385769786,111.88228984375002
52,570000.0,0.00017166826617324565,4.820519657990303e-05,0.0023258644766894604,5.7558748556724915,-3.765309979152385,-4.316906141754369,-2.6334155943111996,97.85091171875001
53,580000.0,0.00017397287984913793,4.758050036330853e-05,0.0023002436753887957,5.763427993562937,-3.759518447406195,-4.322570995172203,-2.638226154734073,100.9042703125
54,590000.0,0.00017144235434322038,4.697437292332264e-05,0.002275330195762843,5.770852011642144,-3.765881877948213,-4.3281390087316085,-2.6429555696477527,101.15098906250002
55,600000.0,0.00018719175130208333,4.638596139522901e-05,0.002251093085837652,5.778151250383644,-3.727713292579304,-4.333613437787733,-2.647606545945826,112.31505078125
56,610000.0,0.00018388908171106558,4.581446545362691e-05,0.0022275032326586047,5.785329835010767,-3.7354440559353996,-4.338997376258075,-2.652181657021828,112.17233984375001
57,620000.0,0.00018259909652217744,4.525913327897876e-05,0.0022045332251329616,5.7923916894982534,-3.7385013756319694,-4.34429376712369,-2.6566833514154906,113.21143984375001
58,630000.0,0.00015919680679563495,4.4719257893035835e-05,0.002182157229117273,5.799340549453582,-3.7980656476846786,-4.349505412090187,-2.661113960769688,100.29398828125002
59,640000.0,0.0001783516845703125,4.419417382415922e-05,0.002160350873482105,5.8061799739838875,-3.7487227843007545,-4.354634980487916,-2.665475707163025,114.145078125
60,650000.0,0.00015704091826923078,4.368325406821042e-05,0.00213909114603525,5.812913356642856,-3.803987173939801,-4.359685017482142,-2.6697707098759667,102.076596875
61,660000.0,0.0001674328125,4.3185907314724214e-05,0.002118356298313857,5.819543935541868,-3.776159427518073,-4.364657951656402,-2.6740009916422602,110.50565625
62,670000.0,0.0001626297901119403,4.270157541158665e-05,0.002098125758368554,5.826074802700826,-3.7887998984946396,-4.36955610202562,-2.6781684844319367,108.961959375
63,680000.0,0.00015797827435661766,4.222973104449854e-05,0.0020783800507609682,5.832508912706237,-3.8014026344113634,-4.374381684529677,-2.682275034807426,107.42522656250001
64,690000.0,0.00016644443614130433,4.1769875610174e-05,0.002059100723082094,5.838849090737256,-3.778730717740812,-4.379136818052942,-2.6863224088900517,114.84666093749999
65,700000.0,0.00015147348660714288,4.1321537264558254e-05,0.002040270278374405,5.845098040014257,-3.8196633779068585,-4.383823530010693,-2.690312296970455,106.03144062500002
66,710000.0,0.00016635952464788735,4.088426912939577e-05,0.0020218721129068797,5.8512583487190755,-3.7789523292490035,-4.388443761539307,-2.694246317793156,118.11526250000001
67,720000.0,0.00014630570638020837,4.0457647642276955e-05,0.0020038904588104466,5.857332496431268,-3.834738734701034,-4.392999372323452,-2.698126022542524,105.34010859375003
68,730000.0,0.00014711332619863016,4.004127103687349e-05,0.0019863103311327894,5.863322860120456,-3.832347985108003,-4.397492145090342,-2.70195289855479,107.39272812500002
69,740000.0,0.0001586550559543919,3.9634757941466466e-05,0.0019691174789169155,5.869231719730976,-3.7995460834242323,-4.401923789798232,-2.705728372778404,117.40474140625
70,750000.0,0.00013810513333333338,3.923774608510283e-05,0.0019522983399480897,5.8750612633917,-3.8597901785038653,-4.406295947543775,-2.709453815002944,103.57885000000003
71,760000.0,0.00013793353926809215,3.8849891101805125e-05,0.0019358399988494048,5.880813592280791,-3.8603301199878493,-4.4106101942105935,-2.7131305408749236,104.82948984375003
72,770000.0,0.00012592506392045455,3.847086542422466e-05,0.0019197301482379147,5.886490725172482,-3.8998878200192393,-4.414868043879362,-2.716759814717146,96.96229921875
73,780000.0,0.00013989569110576925,3.810035725898515e-05,0.0019039570526814163,5.892094602690481,-3.8541956619042153,-4.419070952017861,-2.720342852166794,109.11863906250002
74,790000.0,0.00013190355715981015,3.773806963672572e-05,0.0018885095152210499,5.897627091290442,-3.879743492292559,-4.423220318467831,-2.723880822646048,104.20381015625001
75,800000.0,0.00013562493554687498,3.738371953053051e-05,0.0018733768462472734,5.903089986991944,-3.867660455197391,-4.427317490243958,-2.727374851677853,108.49994843749998
76,810000.0,0.00012803282214506176,3.7037037037037037e-05,0.0018585488345367546,5.9084850188786495,-3.892678681530186,-4.431363764158987,-2.730826023058327,103.70658593750002
77,820000.0,0.00011907989424542683,3.6697764615055656e-05,0.0018440157202756276,5.913813852383717,-3.9241615597210466,-4.435360389287787,-2.7342353808963495,97.64551328125
78,830000.0,0.00013636445689006027,3.636565637701606e-05,0.0018297681699105907,5.919078092376074,-3.8652988128763526,-4.439308569282056,-2.737603931529951,113.18249921875002
79,840000.0,0.00013818410714285716,3.604047742898918e-05,0.0018157972526837102,5.924279286061882,-3.8595419032502507,-4.4432094645464115,-2.7409326453283347,116.07465000000002
80,850000.0,0.00012758945680147062,3.5722003255421304e-05,0.001802094418719723,5.929418925714293,-3.894185211524901,-4.447064194285719,-2.74422245838763,108.45103828125002
81,860000.0,0.0001380041506177326,3.541001914506592e-05,0.0017886514785462684,5.9344984512435675,-3.860107851546082,-4.450873838432676,-2.7474742741278075,118.68356953125003
82,870000.0,0.0001193174479166667,3.5104319654912086e-05,0.0017754605839379466,5.939519252618618,-3.9232960443441875,-4.454639439463964,-2.7506889647976025,103.80617968750003
83,880000.0,0.00013764151899857958,3.480470810919075e-05,0.0017625142099845636,5.944482672150168,-3.861250543192484,-4.458362004112627,-2.753867372893723,121.12453671875002
84,890000.0,0.00011833963834269666,3.451099613079475e-05,0.0017498051382924579,5.949390006644912,-3.926869762302637,-4.4620425049836845,-2.757010312500151,105.32227812500003
85,900000.0,0.00014159316406250005,3.422300320267803e-05,0.0017373264412355047,5.954242509439325,-3.848957713324208,-4.465681882079494,-2.760118570552864,127.43384765625004
86,910000.0,0.00012568636246565936,3.394055625700726e-05,0.001725071467179414,5.959041392321094,-3.9007118426578717,-4.46928104424082,-2.763192908034926,114.37458984375002
87,920000.0,0.00012261591627038044,3.366348929002688e-05,0.00171303382660923,5.963787827345556,-3.9114531521687663,-4.472840870509167,-2.7662340611064784,112.80664296875001
88,930000.0,0.00012832855846774198,3.3391643000768616e-05,0.0017012073790957157,5.968482948553935,-3.891676684195761,-4.476362211415451,-2.7692427421738617,119.34555937500004
89,940000.0,0.0001231431640625,3.312486445189117e-05,0.0016895862210415077,5.973127853599698,-3.9095896917610196,-4.4798458901997735,-2.772219640901751,115.75457421875001
90,950000.0,0.00012295629687500003,3.286300675107521e-05,0.0016781646741526716,5.977723605288848,-3.9102492251355976,-4.483292703966636,-2.775165425171916,116.80848203125002
91,960000.0,0.0001159325691731771,3.260592875152682e-05,0.0016669372745856136,5.982271233039568,-3.935794539660498,-4.486703424779677,-2.778080741991953,111.29526640625001
92,970000.0,0.0001201744362113402,3.235349477025769e-05,0.0016558987627232258,5.986771734266245,-3.920187906652016,-4.490078800699684,-2.780966218357084,116.569203125
93,980000.0,0.0001143810235969388,3.210557432291621e-05,0.0016450440735377397,5.991226075692495,-3.9416460212662385,-4.493419556769371,-2.7838224620679113,112.09340312500002
94,990000.0,0.00010918485164141417,3.1862041874039434e-05,0.0016343683275010373,5.99563519459755,-3.9618376116761436,-4.496726395948162,-2.7866500625067934,108.09300312500002
95,1000000.0,0.00012127645078125002,3.1622776601683795e-05,0.0016238668220061475,6.0,-3.916223521381159,-4.5,-2.7894495913753397,121.27645078125002
96,1010000.0,0.00012100435952970296,3.138766217547228e-05,0.0016135350232664193,6.004321373782642,-3.9171989826952265,-4.503241030336982,-2.792221603395332,122.21440312499999
97,1020000.0,0.00010456635416666668,3.115658654716927e-05,0.0016033685586613392,6.008600171761918,-3.9806080339233683,-4.506450128821438,-2.7949666369752313,106.65768125000002
98,1030000.0,0.00010824361574635926,3.092944175296087e-05,0.0015933632095002797,6.012837224705172,-3.9655977090890686,-4.509627918528879,-2.7976852148442792,111.49092421875004
99,1040000.0,0.00011751657076322117,3.0706123726680194e-05,0.0015835149041775558,6.017033339298781,-3.929900890127428,-4.5127750044740855,-2.800377844656068,122.21723359375001
100,1050000.0,0.00010985743824404762,3.0486532123273138e-05,0.0015738197116941066,6.021189299069938,-3.9591705324714574,-4.515891974302454,-2.8030450195633207,115.35031015625
101,1060000.0,0.0001171410745872642,3.0270570151851678e-05,0.0015642738355228962,6.02530586526477,-3.931290796313022,-4.518979398948578,-2.8056872187655277,124.16953906250005
102,1070000.0,0.00011075052643107482,3.0058144417729263e-05,0.0015548736077967515,6.02938377768521,-3.9556542007656827,-4.522037833263907,-2.808304908030949,118.50306328125006
103,1080000.0,0.00010389826461226857,2.9849164772876165e-05,0.001545615483798862,6.033423755486949,-3.9833917062985478,-4.525067816615212,-2.8108985401944193,112.21012578125006
104,1090000.0,0.00010243363747133028,2.9643544174272843e-05,0.001536496036737557,6.037426497940624,-3.9895574049879405,-4.528069873455467,-2.8134685556322885,111.65266484375
105,1100000.0,0.0001122336434659091,2.9441198549676058e-05,0.0015275119527882312,6.041392685158225,-3.949876938254233,-4.531044513868669,-2.8160153827157437,123.45700781250001
106,1110000.0,0.00010696481770833335,2.924204667034645e-05,0.0015186600263864874,6.045322978786658,-3.9707590446295327,-4.533992234089993,-2.818539438243687,118.73094765625002
107,1120000.0,0.00010384727260044646,2.9046010030317603e-05,0.0015099371557576332,6.049218022670182,-3.9836049051002873,-4.5369135170026365,-2.821041127856263,116.30894531250003
108,1130000.0,0.00011496543832964605,2.8853012731815347e-05,0.0015013403386686791,6.05307844348342,-3.939432700504546,-4.5398088326125645,-2.823520846430067,129.91094531250005
109,1140000.0,0.00010048476151315792,2.8662981376462758e-05,0.0014928666683899118,6.056904851336473,-3.9978997938905665,-4.5426786385023545,-2.8259789784560025,114.55262812500003
110,1150000.0,9.925406861413047e-05,2.8475844961930893e-05,0.0014845133298539677,6.060697840353612,-4.003251681638404,-4.545523380265209,-2.8284158984006873,114.14217890625004
111,1160000.0,0.00010040129983836211,2.8291534783718025e-05,0.0014762775960011354,6.064457989226918,-3.9982606645916587,-4.548343491920189,-2.830831971052265,116.46550781250005
112,1170000.0,0.00010528585002670943,2.810998434176118e-05,0.0014681568243003367,6.068185861746161,-3.97762999223568,-4.551139396309622,-2.8332275518514276,123.18444453125002
113,1180000.0,9.73266280455509e-05,2.793112925160323e-05,0.0014601484534359315,6.071882007306125,-4.011768322823925,-4.5539115054795944,-2.835602987208391,114.84542109375006
114,1190000.0,9.19842423844538e-05,2.7754907159856947e-05,0.001452250000151111,6.075546961392531,-4.036286564302422,-4.556660221044398,-2.837958614806544,109.46124843750002
115,1200000.0,0.00010268136848958336,2.7581257663723944e-05,0.001444459056239241,6.079181246047625,-3.9885083518869,-4.559385934535719,-2.8402947638934273,123.21764218750003
116,1210000.0,9.99207502582645e-05,2.7410122234342148e-05,0.0014367732856750512,6.08278537031645,-4.00034431370717,-4.562089027737337,-2.842611755559685,120.90410781250004
117,1220000.0,0.00010353300781250002,2.724144414374974e-05,0.001429190421878082,6.086359830674748,-3.984921168801597,-4.564769873006061,-2.844909903006566,126.31026953125003
118,1230000.0,9.727403518800814e-05,2.7075168395266885e-05,0.0014217082651012635,6.089905111439398,-4.012003068050327,-4.567428833579548,-2.8471895118025463,119.64706328125001
119,1240000.0,8.243467615927423e-05,2.691124165710899e-05,0.0014143246799379443,6.093421685162235,-4.083890063827678,-4.570066263871676,-2.849450880129594,102.21899843750005
120,1250000.0,9.836876437500001e-05,2.674961219905688e-05,0.001407037592941092,6.096910013008056,-4.007142783815705,-4.572682509756042,-2.8516942990195755,122.96095546875002
121,1260000.0,9.756929625496032e-05,2.6590229832019902e-05,0.0013998449903487688,6.1003705451175625,-4.010686827465615,-4.5752779088381725,-2.853920052581271,122.93731328125
122,1270000.0,9.56301500984252e-05,2.6433045850338055e-05,0.0013927449159103424,6.103803720955957,-4.019405162566699,-4.5778527907169675,-2.8561284182184488,121.45029062500001
123,1280000.0,0.00010117265747070314,2.6278012976678578e-05,0.001385735468808211,6.107209969647869,-3.994936842378204,-4.580407477235902,-2.8583196668394146,129.50100156250002
124,1290000.0,9.125477107558144e-05,2.612508530939113e-05,0.001378814801670149,6.110589710299249,-4.039744420048143,-4.582942282724437,-2.8604940630584297,117.71865468750006
125,1300000.0,9.294786237980772e-05,2.5974218272193697e-05,0.0013719811186676467,6.113943352306837,-4.031760593706274,-4.585457514230128,-2.8626518653893815,120.83222109375004
126,1310000.0,9.419554747137408e-05,2.5825368566069128e-05,0.0013652326736959001,6.117271295655764,-4.0259696253845565,-4.587953471741823,-2.864793326432053,123.39616718750004
127,1320000.0,9.610554332386366e-05,2.5678494123259047e-05,0.0013585677686313545,6.12057393120585,-4.0172515617015465,-4.590430448404387,-2.8669186930513364,126.85931718750003
128,1330000.0,8.796867363721806e-05,2.5533554063248658e-05,0.0013519847516629345,6.123851640967086,-4.055671956129477,-4.592888730725314,-2.869028206549701,116.99833593750003
129,1340000.0,9.375288887593285e-05,2.5390508650642042e-05,0.0013454820156933232,6.127104798364807,-4.028015341162414,-4.595328598773606,-2.871122102833225,125.62887109375002
130,1350000.0,9.769486574074074e-05,2.524931925483332e-05,0.0013390579968068522,6.1303337684950066,-4.010128259608309,-4.597750326371255,-2.873200612571474,131.88806875
131,1360000.0,9.119081341911768e-05,2.5109948311384476e-05,0.0013327111728007534,6.133538908370218,-4.040048910381437,-4.600154181277663,-2.8752639613514983,124.01950625000005
132,1370000.0,9.312780907846718e-05,2.4972359285025702e-05,0.0013264400617767165,6.136720567156407,-4.030920614121471,-4.602540425367305,-2.877312369826205,127.58509843750004
133,1380000.0,9.449180253623189e-05,2.483651663419877e-05,0.0013202432207898513,6.139879086401237,-4.024605866281226,-4.604909314800928,-2.8793460538573568,130.3986875
134,1390000.0,8.972375281025182e-05,2.470238577706849e-05,0.0013141192445523231,6.143014800254095,-4.047092569789262,-4.607261100190572,-2.8813652246534183,124.71601640625003
135,1400000.0,8.571946484375002e-05,2.4569933058931376e-05,0.0013080667641890726,6.146128035678238,-4.066920548970991,-4.609596026758679,-2.883370088902482,120.00725078125004
136,1410000.0,8.966173149379435e-05,2.4439125720954573e-05,0.0013020844460431712,6.14921911265538,-4.0473928785536595,-4.6119143344915345,-2.8853608489004765,126.42304140625004
137,1420000.0,9.255959397007043e-05,2.4309931870181776e-05,0.0012961709905285029,6.152288344383057,-4.033578559165908,-4.614216258287293,-2.887337702674858,131.4346234375
138,1430000.0,9.555118444055946e-05,2.4182320450746264e-05,0.0012903251310275724,6.155336037465061,-4.019763925115395,-4.616502028098797,-2.8893008441039774,136.63819375000003
139,1440000.0,8.625181966145836e-05,2.4056261216234408e-05,0.0012845456328323685,6.158362492095249,-4.064231733813018,-4.618771869071438,-2.8912504630322995,124.20262031250004
140,1450000.0,8.569369396551726e-05,2.3931724703146077e-05,0.0012788312921263166,6.161368002234975,-4.067051135798424,-4.621026001676231,-2.8931867453816476,124.25585625000002
141,1460000.0,8.814494274400687e-05,2.380868220540117e-05,0.0012731809350054505,6.164352855784437,-4.054802599999678,-4.623264641838328,-2.8951098732586393,128.69161640625003
142,1470000.0,8.72771635841837e-05,2.3687105749844176e-05,0.0012675934165370432,6.1673173347481764,-4.059099376303238,-4.625488001061132,-2.8970200250584637,128.29743046875004
143,1480000.0,8.772381809543923e-05,2.356696807270126e-05,0.0012620676198540142,6.1702617153949575,-4.056882474330415,-4.627696286546218,-2.898917375565156,129.83125078125005
144,1490000.0,8.807310088087251e-05,2.344824259694662e-05,0.0012566024552835267,6.173186268412274,-4.055156712732014,-4.629889701309206,-2.9008020960485013,131.22892031250004
145,1500000.0,8.359276927083338e-05,2.333090341053722e-05,0.0012511968595082623,6.176091259055681,-4.077831287173291,-4.632068444291761,-2.902674354357712,125.38915390625006
146,1510000.0,8.32675336299669e-05,2.3214925245477008e-05,0.0012458497947589401,6.17897694729317,-4.079524298879098,-4.6342327104698775,-2.9045343150119995,125.73397578125002
147,1520000.0,8.130940943667767e-05,2.310028345767378e-05,0.0012405602480367222,6.181843587944773,-4.089859193274726,-4.6363826909585795,-2.9063821392881684,123.59030234375005
148,1530000.0,8.149180249183009e-05,2.298695400755367e-05,0.0012353272303642034,6.184691430817598,-4.088886076065174,-4.638518573113199,-2.908217985305346,124.68245781250003
149,1540000.0,8.17825223214286e-05,2.2874913441400072e-05,0.001230149776063764,6.187520720836463,-4.087339499145032,-4.640640540627348,-2.910042008106959,125.94508437500005
150,1550000.0,8.369805191532258e-05,2.2764138873385337e-05,0.0012250269420621132,6.190331698170292,-4.0772846501581315,-4.642748773627718,-2.9118543597400706,129.73198046875
151,1560000.0,7.994591546474362e-05,2.2654607968265355e-05,0.0012199578072199077,6.193124598354461,-4.097203719990759,-4.6448434487658465,-2.91365518933217,124.71562812500005
152,1570000.0,8.067984574044587e-05,2.25462989247084e-05,0.001214941471685392,6.195899652409234,-4.093234940827854,-4.646924739306925,-2.915444643165515,126.66735781250003
153,1580000.0,7.911939230617092e-05,2.2439190459231187e-05,0.0012099770562710515,6.198657086954422,-4.101717057091997,-4.648992815215817,-2.917222864749127,125.00863984375005
154,1590000.0,7.423648928852204e-05,2.2333261790716314e-05,0.0012050637018523205,6.201397124320452,-4.129382574486846,-4.651047843240338,-2.9189899948885185,118.03601796875004
155,1600000.0,7.273718505859379e-05,2.2228492625486534e-05,0.0012002005687874284,6.204119982655925,-4.138243510226248,-4.653089986991944,-2.9207461717532395,116.37949609375006
156,1610000.0,7.690250339673916e-05,2.2124863142912525e-05,0.0011953868363575185,6.20682587603185,-4.114059522439223,-4.6551194070238875,-2.922491530942331,123.81303046875004
157,1620000.0,8.206457802854939e-05,2.202235398153187e-05,0.001190621702226211,6.209515014542631,-4.0858442592789395,-4.657136260906973,-2.9242262055477557,132.94461640625002
158,1630000.0,7.978879888803685e-05,2.1920946225658113e-05,0.0011859043819178118,6.212187604403958,-4.098058072591084,-4.659140703302969,-2.9259503262158812,130.05574218750007
159,1640000.0,7.548446455792686e-05,2.182062139245964e-05,0.0011812341083134285,6.214843848047698,-4.122142421231919,-4.661132886035773,-2.9276640212070926,123.79452187500006
160,1650000.0,8.024183570075758e-05,2.1721361419489217e-05,0.0011766101311642572,6.217483944213907,-4.095599144474301,-4.66311295816043,-2.9293674164535957,132.39902890625
161,1660000.0,7.216791086219883e-05,2.162314865264579e-05,0.0011720317166213708,6.220108088040055,-4.141655866604004,-4.665081066030042,-2.9310606356154802,119.79873203125007
162,1670000.0,7.681969872754494e-05,2.1525965834551108e-05,0.0011674981467813428,6.222716471147583,-4.114527400389033,-4.667037353360687,-2.932743800135105,128.28889687500003
163,1680000.0,8.417142810639885e-05,2.1429796093324452e-05,0.0011630087192470878,6.225309281725863,-4.0748353042430505,-4.6689819612943975,-2.9344170292898646,141.40799921875006
164,1690000.0,7.258026534763315e-05,2.133462293173958e-05,0.0011585627467033208,6.227886704613674,-4.139181448386741,-4.670915028460255,-2.9360804402433933,122.66064843750002
165,1700000.0,7.953471323529416e-05,2.124043021674869e-05,0.0011541595565060668,6.230448921378274,-4.099443280448939,-4.672836691033705,-2.937734148095266,135.20901250000009
166,1710000.0,7.42035092288012e-05,2.1147202169358914e-05,0.001149798490285673,6.232996110392154,-4.129575555601483,-4.6747470827941155,-2.9393782659292436,126.88800078125004
167,1720000.0,8.259934502180236e-05,2.1054923354847482e-05,0.0011454789035628076,6.235528446907549,-4.08302339643924,-4.676646335180662,-2.9410129048601177,142.07087343750007
168,1730000.0,6.93752650830925e-05,2.0963578673302353e-05,0.0011412001653769445,6.238046103128795,-4.1587953444256005,-4.678534577346596,-2.9426381740792014,120.01920859375002
169,1740000.0,7.423358881106324e-05,2.0873153350475657e-05,0.0011369616579268618,6.2405492482825995,-4.1293995430420125,-4.68041193621195,-2.9442541808985108,129.16644453125005
170,1750000.0,7.265288035714289e-05,2.0783632928937885e-05,0.0011327627762226968,6.243038048686294,-4.138747163218458,-4.682278536514721,-2.9458610307936888,127.14254062500007
171,1760000.0,7.778917169744322e-05,2.0695003259521272e-05,0.001128602927749122,6.2455126678141495,-4.109080852873307,-4.684134500860612,-2.9474588274457054,136.90894218750006
172,1770000.0,7.211628133827688e-05,2.060725049304138e-05,0.0011244815321392286,6.247973266361806,-4.141966675680974,-4.685979949771355,-2.9490476727813832,127.64581796875008
173,1780000.0,7.547301483497193e-05,2.0520361072286247e-05,0.0011203980208587178,6.250420002308894,-4.122208301392718,-4.68781500173167,-2.950627667012783,134.34196640625004
174,1790000.0,7.381549188198325e-05,2.043432172426309e-05,0.0011163518369000159,6.252853030979893,-4.131852481906048,-4.68963977323492,-2.9521989086754896,132.12973046875
175,1800000.0,7.142994748263892e-05,2.034911945269281e-05,0.0011123424344859523,6.2552725051033065,-4.146119669181191,-4.69145437882748,-2.9537614946658364,128.57390546875007
176,1810000.0,7.563235454074589e-05,2.0264741530743162e-05,0.0011083692787826477,6.2576785748691846,-4.121292379200133,-4.693258931151888,-2.9553155202770993,136.89456171875005
177,1820000.0,7.513300437843408e-05,2.018117549399158e-05,0.0011044318456212756,6.260071387985075,-4.124169244477325,-4.695053540988806,-2.956861079234698,136.74206796875004
178,1830000.0,7.469224641393447e-05,2.0098409133609366e-05,0.0011005296212283809,6.26245108973043,-4.126724478698846,-4.696838317297822,-2.958398263730436,136.6868109375001
179,1840000.0,7.22186493716033e-05,2.0016430489758928e-05,0.0010966621019644436,6.264817823009537,-4.141350637979875,-4.698613367257153,-2.9599271644558094,132.88231484375007
180,1850000.0,7.491629265202705e-05,1.9935227845196453e-05,0.0010928287940703918,6.267171728403014,-4.125423722495481,-4.70037879630226,-2.961447870634415,138.59514140625006
181,1860000.0,6.69033182123656e-05,1.9854789719072427e-05,0.001089029213421784,6.269512944217916,-4.174552341939459,-4.702134708163437,-2.962960470053492,124.44017187500002
182,1870000.0,7.088547919451875e-05,1.977510486092293e-05,0.0010852628852903864,6.271841606536499,-4.1494427204102875,-4.703881204902374,-2.9644650490946143,132.55584609375006
183,1880000.0,7.066990192819153e-05,1.9696162244844844e-05,0.001081529344112886,6.27415784926368,-4.150765511374888,-4.7056183869477595,-2.965961692763571,132.85941562500008
184,1890000.0,7.22024834656085e-05,1.9617951063848365e-05,0.0010778281332664893,6.276461804173244,-4.141447864246696,-4.707346353129933,-2.967450484719456,136.46269375000006
185,1900000.0,7.255898972039477e-05,1.9540460724380548e-05,0.0010741588048511638,6.278753600952829,-4.139308772832088,-4.709065200714622,-2.9689315073029903,137.86208046875007
186,1910000.0,7.008507035340319e-05,1.9463680841013836e-05,0.0010705209194782968,6.281033367247727,-4.154374486365535,-4.710775025435796,-2.970404841564107,133.8624843750001
187,1920000.0,6.858303629557296e-05,1.938760123129374e-05,0.0010669140460655465,6.283301228703549,-4.163783291790003,-4.712475921527663,-2.971870567288814,131.67942968750006
188,1930000.0,6.946221462111403e-05,1.9312211910740157e-05,0.001063337761637672,6.285557309007774,-4.158251374460371,-4.71416798175583,-2.973328763025365,134.06207421875007
189,1940000.0,7.068097615979385e-05,1.9237503087996886e-05,0.001059791651133143,6.2878017299302265,-4.150697461175963,-4.71585129744767,-2.9747795061097513,137.12109375000006
190,1950000.0,6.580167467948721e-05,1.9163465160124326e-05,0.001056275307216327,6.290034611362518,-4.181763053273505,-4.717525958521889,-2.9762228726905464,128.31326562500004
191,1960000.0,6.843186304209186e-05,1.9090088708030313e-05,0.001052788330095067,6.292256071356476,-4.164741636273073,-4.719192053517357,-2.9776589377531124,134.12645156250005
192,1970000.0,6.987670090418786e-05,1.901736449203442e-05,0.001049330327343474,6.2944662261615925,-4.155667607594787,-4.720849669621194,-2.979087775143193,137.65710078125008
193,1980000.0,7.075229758522731e-05,1.8945283447561164e-05,0.0010459009137297498,6.296665190261531,-4.150259452448418,-4.722498892696148,-2.9805094575899145,140.08954921875008
194,1990000.0,6.687780543341711e-05,1.8873836680957725e-05,0.0010424997110488829,6.298853076409706,-4.174717986522905,-4.72413980730728,-2.9819240567282033,133.08683281250003


==> csv/file_1.50_50.csv <==
0,50000.0,0.0010895723374999995,0.0002990697562442441,0.010643881697492226,4.698970004336019,-2.9627439313340145,-3.524227503252014,-1.972899961104099,54.47861687499998
1,60000.0,0.0010901026302083327,0.00026084743001221456,0.009519188674757524,4.778151250383644,-2.962532612486041,-3.583613437787733,-2.0214000651755115,65.40615781249996
2,70000.0,0.001021100995535714,0.00023236808024254082,0.008658723213145052,4.845098040014257,-2.9909313003865137,-3.6338235300106927,-2.0625461428979124,71.47706968749998
3,80000.0,0.0010139612968749995,0.00021022410381342862,0.007974635446162988,4.903089986991944,-2.9939786218019027,-3.677317490243958,-2.098289161228591,81.11690374999996
4,90000.0,0.0009235123611111107,0.00019245008972987527,0.00741493832566973,4.954242509439325,-3.034557287201089,-3.7156818820794935,-2.1298924568989444,83.11611249999996
5,100000.0,0.000859473040625,0.00017782794100389227,0.006946699931279873,5.0,-3.065767741421868,-3.75,-2.158221460446777,85.94730406250001
6,110000.0,0.0008112569829545453,0.00016556002607617017,0.006547941783712503,5.041392685158225,-3.090841551953578,-3.7810445138686686,-2.1838951904581427,89.23826812499999
7,120000.0,0.0007531210911458333,0.00015510080985034992,0.00620337683987723,5.079181246047625,-3.123135189817337,-3.809385934535719,-2.2073718357126433,90.3745309375
8,130000.0,0.0007392015072115384,0.00014606376323968783,0.005902009283802451,5.113943352306837,-3.1312371562725456,-3.8354575142301277,-2.2290001116945812,96.09619593749999
9,140000.0,0.000665708158482143,0.00013816688716197637,0.005635706754608488,5.146128035678238,-3.1767161205876655,-3.8595960267586786,-2.2490516128246894,93.19914218750002
10,150000.0,0.0006285126604166665,0.00013119931141769537,0.005398311931383961,5.176091259055681,-3.201685969698439,-3.882068444291761,-2.2677420241580184,94.27689906249996
11,160000.0,0.0005607988613281248,0.000125,0.005185068488422186,5.204119982655925,-3.2511928768520506,-3.9030899869919438,-2.2852455027373537,89.72781781249996
12,170000.0,0.0005490891838235293,0.00011944371675699592,0.004992238094593785,5.230448921378274,-3.2603571111112783,-3.9228366910337056,-2.301704710043899,93.34516124999999
13,180000.0,0.0005119852204861109,0.00011443150799483988,0.004816837721851376,5.2552725051033065,-3.2907425756530175,-3.9414543788274794,-2.317237984719744,92.15733968749996
14,190000.0,0.0004890225016447369,0.00010988408578578126,0.004656455086674178,5.278753600952829,-3.310671157000491,-3.9590652007146216,-2.331944581628557,92.91427531250001
15,200000.0,0.0004486208124999999,0.00010573712634405641,0.004509116216415815,5.301029995663981,-3.348120582415473,-3.975772496747986,-2.3459085711920626,89.72416249999998
16,210000.0,0.0004398182901785714,0.00010193786394895583,0.004373188623340235,5.3222192947339195,-3.3567267141328916,-3.9916644710504396,-2.3592017903640015,92.36184093749999
17,220000.0,0.00041100880397727276,9.84425804849088e-05,0.004247309320166754,5.342422680822207,-3.3861488752582436,-4.006817010616655,-2.371886109353145,90.421936875
18,230000.0,0.000404380308423913,9.521472622151488e-05,0.004130330495228781,5.361727836017593,-3.393210000833392,-4.021295877013195,-2.384015196161634,93.00747093749999
19,240000.0,0.0003457185533854166,9.222349330836013e-05,0.004021277955956572,5.380211241711606,-3.461277312917263,-4.035158431283705,-2.3956359068607607,82.97245281249998
20,250000.0,0.00037516392249999986,8.944271909999159e-05,0.003919318946576302,5.3979400086720375,-3.4257789320534022,-4.048455006504028,-2.4067893930409467,93.79098062499996
21,260000.0,0.0003509390396634615,8.685003324435483e-05,0.0038237369445947265,5.414973347970818,-3.4547683166881797,-4.061230010978114,-2.41751199281868,91.2441503125
22,270000.0,0.00032107812499999997,8.442618729462139e-05,0.0037339117191939435,5.431363764158987,-3.493389281837445,-4.073522823119241,-2.427835954282002,86.69109375
23,280000.0,0.00032621295647321436,8.215452263540021e-05,0.003649303403526739,5.447158031342219,-3.4864987937154983,-4.085368523506665,-2.4377900278384868,91.33962781250003
24,290000.0,0.00030705951508620675,8.00205443829684e-05,0.0035694396619050024,5.4623979978989565,-3.512777440260619,-4.096798498424217,-2.447399954992174,89.04725937499995
25,300000.0,0.00032015364583333315,7.801157731069053e-05,0.003493905267024408,5.477121254719663,-3.494641548169712,-4.107840941039747,-2.456688874558098,96.04609374999994
26,310000.0,0.0003014954727822581,7.611648586356668e-05,0.0034223335712028464,5.491361693834273,-3.5207192047856717,-4.118521270375704,-2.465677662511921,93.46359656250002
27,320000.0,0.00029398638183593737,7.432544468767007e-05,0.003354399478827727,5.505149978319906,-3.5316727866983397,-4.12886248373993,-2.4743852180807164,94.07564218749995
28,330000.0,0.00028261770265151513,7.262974930086152e-05,0.003289813618147048,5.518513939877887,-3.548800638230288,-4.138885454908416,-2.482828705971955,93.263841875
29,340000.0,0.0003041617959558824,7.102165890489465e-05,0.0032283174783604334,5.531478917042255,-3.516895336132805,-4.148609187781691,-2.49102376257444,103.41501062500002
30,350000.0,0.0003016843544642858,6.949426511707964e-05,0.003169679329041284,5.544068044350276,-3.5204472120192922,-4.158051033262707,-2.498984672379179,105.58952406250003
31,360000.0,0.0002678179227430556,6.804138174397718e-05,0.003113690777736429,5.556302500767287,-3.572160362768542,-4.167226875575466,-2.5067245196390964,96.4144521875
32,370000.0,0.00027503023395270264,6.665745174485568e-05,0.0030601638513409616,5.568201724066995,-3.5606195617439673,-4.176151293050246,-2.5142553193262196,101.76118656249997
33,380000.0,0.00024992214062500006,6.533746832101021e-05,0.003008928509833326,5.57978359661681,-3.602195267981875,-4.184837697462608,-2.5215881306892087,94.97041343750003
34,390000.0,0.00024319179967948715,6.40769076779329e-05,0.0029598305188514836,5.5910646070264995,-3.614051073371307,-4.193298455269875,-2.5287331561150026,94.84480187499999
35,400000.0,0.00023938867656249997,6.287167148414677e-05,0.0029127296216224043,5.6020599913279625,-3.6208963962133507,-4.201544993495972,-2.5356998275203817,95.75547062499999
36,410000.0,0.00022811224237804885,6.171803742524982e-05,0.0028674979618327416,5.6127838567197355,-3.6418514062860083,-4.209587892539802,-2.542496882115486,93.52601937500003
37,420000.0,0.00023446217559523804,6.061261654813882e-05,0.0028240187178268554,5.623249290397901,-3.6299272094743915,-4.217436967798426,-2.5491324290713755,98.47411374999997
38,430000.0,0.0002283430406976744,5.955231632630267e-05,0.0027821849155496895,5.633468455579586,-3.641412220022186,-4.22510134168469,-2.555614008372012,98.18750749999998
39,440000.0,0.00022646237144886358,5.853430856594078e-05,0.002741898393303524,5.643452676486188,-3.645003949190718,-4.232589507364641,-2.561948642925502,99.64344343749998
40,450000.0,0.00023763684652777773,5.75560014246967e-05,0.002703068895954779,5.653212513775344,-3.6240862194020327,-4.239909385331508,-2.5681428848407983,106.93658093749998
41,460000.0,0.00022202072010869565,5.6615014937830824e-05,0.002665613279936984,5.662757831681574,-3.6536064930765737,-4.247068373761181,-2.5742028566369823,102.12953125
42,470000.0,0.00022621399534574464,5.5709159546720966e-05,0.002629454813424544,5.672097857935717,-3.645480529766858,-4.2540733934517885,-2.5801342880370592,106.32057781249998
43,480000.0,0.00022873207812499998,5.483641720635385e-05,0.00259452255853575,5.681241237375588,-3.6406729242618887,-4.260930928031691,-2.5859425489023726,109.79139749999999
44,490000.0,0.00023185006632653064,5.399492471560389e-05,0.0025607508244697625,5.690196080028514,-3.6347927755273224,-4.267647060021385,-2.5916326787836708,113.60653250000001
45,500000.0,0.00020637181750000007,5.318295896944988e-05,0.0025280786821753184,5.698970004336019,-3.685349611017318,-4.274227503252014,-2.5972094134977226,103.18590875000004
46,510000.0,0.00020314482414215688,5.23989238781135e-05,0.0024964495325553618,5.707570176097937,-3.69219423843792,-4.280677632073452,-2.6026772090818384,103.6038603125
47,520000.0,0.0001991986490384615,5.164133873620481e-05,0.002465810721384895,5.7160033436347994,-3.7007136112794434,-4.2870025077261,-2.608040263430875,103.58329749999997
48,530000.0,0.00019822091155660384,5.090882785675633e-05,0.0024361131951013168,5.724275869600789,-3.702850531008272,-4.293206902200592,-2.6133025358808117,105.05708312500003
49,540000.0,0.00018747812789351854,5.0200111311658045e-05,0.0024073111924516263,5.732393759822968,-3.7270493918788055,-4.299295319867227,-2.618467764968498,101.23818906250001
50,550000.0,0.00017885445795454543,4.9513996642390915e-05,0.0023793619676764697,5.740362689494244,-3.7475002305727068,-4.305272017120683,-2.6235394845677757,98.36995187499998
51,560000.0,0.00017964828404017856,4.884937142383502e-05,0.0023522255414994532,5.748188027006201,-3.7455769267222916,-4.3111410202546505,-2.6285210385769786,100.60303906249999
52,570000.0,0.00018699051425438598,4.820519657990303e-05,0.0023258644766894604,5.7558748556724915,-3.728180424006099,-4.316906141754369,-2.6334155943111996,106.58459312500001
53,580000.0,0.00018525720905172418,4.758050036330853e-05,0.0023002436753887957,5.763427993562937,-3.7322248829952405,-4.322570995172203,-2.638226154734073,107.44918125000002
54,590000.0,0.0001703439777542373,4.697437292332264e-05,0.002275330195762843,5.770852011642144,-3.768673215629036,-4.3281390087316085,-2.6429555696477527,100.502946875
55,600000.0,0.0001832349536458334,4.638596139522901e-05,0.002251093085837652,5.778151250383644,-3.7369916773518956,-4.333613437787733,-2.647606545945826,109.94097218750004
56,610000.0,0.0001892545297131147,4.581446545362691e-05,0.0022275032326586047,5.785329835010767,-3.7229537170809,-4.338997376258075,-2.652181657021828,115.44526312499997
57,620000.0,0.0001784801582661291,4.525913327897876e-05,0.0022045332251329616,5.7923916894982534,-3.7484100576162174,-4.34429376712369,-2.6566833514154906,110.65769812500005
58,630000.0,0.0001633839672619048,4.4719257893035835e-05,0.002182157229117273,5.799340549453582,-3.7867905626830813,-4.349505412090187,-2.661113960769688,102.93189937500003
59,640000.0,0.00016852873437499998,4.419417382415922e-05,0.002160350873482105,5.8061799739838875,-3.773326040688284,-4.354634980487916,-2.665475707163025,107.85838999999999
60,650000.0,0.00015823774230769235,4.368325406821042e-05,0.00213909114603525,5.812913356642856,-3.800689922096149,-4.359685017482142,-2.6697707098759667,102.85453250000002
61,660000.0,0.0001622571079545454,4.3185907314724214e-05,0.002118356298313857,5.819543935541868,-3.7897962690864766,-4.364657951656402,-2.6740009916422602,107.08969124999997
62,670000.0,0.0001647700918843284,4.270157541158665e-05,0.002098125758368554,5.826074802700826,-3.7831216161120023,-4.36955610202562,-2.6781684844319367,110.39596156250002
63,680000.0,0.00016352943014705888,4.222973104449854e-05,0.0020783800507609682,5.832508912706237,-3.7864040766411264,-4.374381684529677,-2.682275034807426,111.20001250000004
64,690000.0,0.00014420627400362322,4.1769875610174e-05,0.002059100723082094,5.838849090737256,-3.841015844291494,-4.379136818052942,-2.6863224088900517,99.50232906250002
65,700000.0,0.00015458362098214287,4.1321537264558254e-05,0.002040270278374405,5.845098040014257,-3.8108365239617386,-4.383823530010693,-2.690312296970455,108.2085346875
66,710000.0,0.00015069656998239434,4.088426912939577e-05,0.0020218721129068797,5.8512583487190755,-3.8218966325869723,-4.388443761539307,-2.694246317793156,106.99456468749999
67,720000.0,0.0001504578181423611,4.0457647642276955e-05,0.0020038904588104466,5.857332496431268,-3.8225852403740914,-4.392999372323452,-2.698126022542524,108.32962906249999
68,730000.0,0.00014192153039383563,4.004127103687349e-05,0.0019863103311327894,5.863322860120456,-3.847951714324536,-4.397492145090342,-2.70195289855479,103.60271718750002
69,740000.0,0.00013916762500000007,3.9634757941466466e-05,0.0019691174789169155,5.869231719730976,-3.8564617842597144,-4.401923789798232,-2.705728372778404,102.98404250000004
70,750000.0,0.0001394147754166667,3.923774608510283e-05,0.0019522983399480897,5.8750612633917,-3.855691196525828,-4.406295947543775,-2.709453815002944,104.56108156250002
71,760000.0,0.00013751493297697366,3.8849891101805125e-05,0.0019358399988494048,5.880813592280791,-3.861650138507464,-4.4106101942105935,-2.7131305408749236,104.51134906249997
72,770000.0,0.00014137906209415582,3.847086542422466e-05,0.0019197301482379147,5.886490725172482,-3.84961490376599,-4.414868043879362,-2.716759814717146,108.86187781249998
73,780000.0,0.00014388803365384615,3.810035725898515e-05,0.0019039570526814163,5.892094602690481,-3.8419753223538478,-4.419070952017861,-2.720342852166794,112.23266625
74,790000.0,0.00013231609731012662,3.773806963672572e-05,0.0018885095152210499,5.897627091290442,-3.878387317205618,-4.423220318467831,-2.723880822646048,104.52971687500003
75,800000.0,0.000139260445703125,3.738371953053051e-05,0.0018733768462472734,5.903089986991944,-3.8561722191985113,-4.427317490243958,-2.727374851677853,111.4083565625
76,810000.0,0.00013444048688271608,3.7037037037037037e-05,0.0018585488345367546,5.9084850188786495,-3.8714699233812717,-4.431363764158987,-2.730826023058327,108.89679437500003
77,820000.0,0.00013696415625000005,3.6697764615055656e-05,0.0018440157202756276,5.913813852383717,-3.8633930735704505,-4.435360389287787,-2.7342353808963495,112.31060812500004
78,830000.0,0.00013729705421686752,3.636565637701606e-05,0.0018297681699105907,5.919078092376074,-3.8623387806881078,-4.439308569282056,-2.737603931529951,113.95655500000005
79,840000.0,0.00013674711755952383,3.604047742898918e-05,0.0018157972526837102,5.924279286061882,-3.864081819226243,-4.4432094645464115,-2.7409326453283347,114.86757875
80,850000.0,0.0001290439977941177,3.5722003255421304e-05,0.001802094418719723,5.929418925714293,-3.8892621909303884,-4.447064194285719,-2.74422245838763,109.68739812500004
81,860000.0,0.00013907966097383723,3.541001914506592e-05,0.0017886514785462684,5.9344984512435675,-3.856736376641146,-4.450873838432676,-2.7474742741278075,119.60850843750002
82,870000.0,0.00013468486494252877,3.5104319654912086e-05,0.0017754605839379466,5.939519252618618,-3.870681204880206,-4.454639439463964,-2.7506889647976025,117.17583250000003
83,880000.0,0.00012263272904829546,3.480470810919075e-05,0.0017625142099845636,5.944482672150168,-3.9113936069127595,-4.458362004112627,-2.753867372893723,107.91680156250001
84,890000.0,0.00012946661867977525,3.451099613079475e-05,0.0017498051382924579,5.949390006644912,-3.887842194455214,-4.4620425049836845,-2.757010312500151,115.22529062499997
85,900000.0,0.0001272963871527778,3.422300320267803e-05,0.0017373264412355047,5.954242509439325,-3.8951839220484508,-4.465681882079494,-2.760118570552864,114.56674843750001
86,910000.0,0.00012864051923076924,3.394055625700726e-05,0.001725071467179414,5.959041392321094,-3.8906222156525048,-4.46928104424082,-2.763192908034926,117.0628725
87,920000.0,0.00012328437805706523,3.366348929002688e-05,0.00171303382660923,5.963787827345556,-3.9090919514127394,-4.472840870509167,-2.7662340611064784,113.42162781250002
88,930000.0,0.00011328146606182798,3.3391643000768616e-05,0.0017012073790957157,5.968482948553935,-3.9458411390819017,-4.476362211415451,-2.7692427421738617,105.35176343750003
89,940000.0,0.00011986200930851064,3.312486445189117e-05,0.0016895862210415077,5.973127853599698,-3.9213184462767408,-4.4798458901997735,-2.772219640901751,112.67028875
90,950000.0,0.00012434935131578953,3.286300675107521e-05,0.0016781646741526716,5.977723605288848,-3.9053564759405504,-4.483292703966636,-2.775165425171916,118.13188375000006
91,960000.0,0.00012564723079427085,3.260592875152682e-05,0.0016669372745856136,5.982271233039568,-3.9008470786115583,-4.486703424779677,-2.778080741991953,120.6213415625
92,970000.0,0.00010934750579896914,3.235349477025769e-05,0.0016558987627232258,5.986771734266245,-3.961191118708634,-4.490078800699684,-2.780966218357084,106.06708062500006
93,980000.0,0.00012164487755102045,3.210557432291621e-05,0.0016450440735377397,5.991226075692495,-3.914906174428723,-4.493419556769371,-2.7838224620679113,119.21198000000004
94,990000.0,0.00012111132512626265,3.1862041874039434e-05,0.0016343683275010373,5.99563519459755,-3.916815244058651,-4.496726395948162,-2.7866500625067934,119.90021187500002


==> csv/file_1.75.csv <==
0,50000.0,0.0008592080517482775,7.733947972985648e-05,0.0049921011760876354,4.698970004336019,-3.0659016617964494,-4.111598753794016,-2.3017166212881155,42.960402587413874
1,60000.0,0.0006917290533599881,6.593524980517055e-05,0.004382277993769066,4.778151250383644,-3.1600639831055592,-4.180882344085688,-2.358300076038097,41.503743201599285
2,70000.0,0.0006851153301604844,5.761548405997184e-05,0.003923703361999357,4.845098040014257,-3.164236314585978,-4.239460785012475,-2.406303833380898,47.95807311123391
3,80000.0,0.0006037614251550366,5.1262084406194976e-05,0.0035644783281363907,4.903089986991944,-3.219134637880449,-4.290203738617951,-2.4480040214333565,48.30091401240293
4,90000.0,0.0005633882251312079,4.624212722542019e-05,0.003274352767210539,4.954242509439325,-3.2491922340523756,-4.3349621957594096,-2.4848745330487683,50.70494026180871
5,100000.0,0.0005352862578976232,4.216965034285822e-05,0.0030344149040512397,5.0,-3.271413905870892,-4.375,-2.5179250371879065,53.52862578976232
6,110000.0,0.0005327904570043781,3.8795504200190534e-05,0.002832189300714286,5.041392685158225,-3.273443562567965,-4.411218599513447,-2.5478777222011666,58.6069502704816
7,120000.0,0.00047439990320589134,3.595144988387695e-05,0.002659088907402486,5.079181246047625,-3.3238554082549903,-4.444283590291672,-2.575267141664751,56.927988384706964
8,130000.0,0.0004908344581958256,3.351965706173111e-05,0.0025089954266395613,5.113943352306837,-3.3090649559715315,-4.474700433268482,-2.6005001303103445,63.808479565457326
9,140000.0,0.00048374129723107964,3.1415065444325594e-05,0.0023774229551187438,5.146128035678238,-3.3153868350965823,-4.502862031218458,-2.6238935482954706,67.72378161235115
10,150000.0,0.00044422622612556113,2.9574686407770566e-05,0.0022610021317626405,5.176091259055681,-3.352395805253123,-4.529079851673721,-2.645699028184355,66.63393391883417
11,160000.0,0.0004343701099013936,2.7950849718747372e-05,0.0021571495105929305,5.204119982655925,-3.362140067285483,-4.553604984823934,-2.666119753193579,69.49921758422298
12,170000.0,0.00041760801434763303,2.6506793441881353e-05,0.002063848615083221,5.230448921378274,-3.3792311753468987,-4.57664280620599,-2.685322161717883,70.99336243909761
13,180000.0,0.00040090840044035303,2.5213698657105677e-05,0.0019795008131661654,5.2552725051033065,-3.396954843658013,-4.598363441965393,-2.7034443155063683,72.16351207926354
14,190000.0,0.0004100421788601396,2.4048644319573922e-05,0.0019028212293452779,5.278753600952829,-3.387171467416754,-4.618909400833726,-2.7206020118999827,77.90801398342653
15,200000.0,0.00038361600500748844,2.2993164891338513e-05,0.0018327645118595703,5.301029995663981,-3.4161032817374726,-4.638401246205984,-2.7368933330574063,76.72320100149769
16,210000.0,0.00038788742775561766,2.2032212774865183e-05,0.0017684708727245726,5.3222192947339195,-3.4112942965660826,-4.65694188289218,-2.752402088758002,81.45635982867971
17,220000.0,0.0003584329865133244,2.115339866147763e-05,0.0017092261912502315,5.342422680822207,-3.4455920291396813,-4.67461984571943,-2.7672004609120027,78.85525703293138
18,230000.0,0.00035511662982235274,2.0346426480547524e-05,0.0016544320617084864,5.361727836017593,-3.4496289895655363,-4.691511856515394,-2.781351062188573,81.67682485914113
19,240000.0,0.00033985522715332595,1.9602667049447646e-05,0.0016035829943193552,5.380211241711606,-3.468706046011287,-4.707684836497656,-2.794908558004221,81.56525451679823
20,250000.0,0.00035271085414882947,1.8914832180063516e-05,0.0015562488426073555,5.3979400086720375,-3.4525811753639535,-4.723197507588033,-2.807920958547771,88.17771353720737
21,260000.0,0.0003328322971224645,1.8276722611052693e-05,0.0015120611036137635,5.414973347970818,-3.477774537605168,-4.7381016794744655,-2.82043065828846,86.53639725184077
22,270000.0,0.0003316324439397204,1.7683030921555044e-05,0.0014707021252598714,5.431363764158987,-3.4793429885718883,-4.752443293639114,-2.832475279995669,89.5407598637245
23,280000.0,0.00033554235845668445,1.7129185894611094e-05,0.0014318965219317266,5.447158031342219,-3.4742526472302973,-4.766263277424442,-2.844088365811568,93.95186036787165
24,290000.0,0.00031651630944394657,1.6611228481524425e-05,0.0013954042857543898,5.4623979978989565,-3.4996039067555778,-4.779598248161586,-2.85529994749087,91.78972973874451
25,300000.0,0.00029561041629200485,1.6125712109411947e-05,0.0013610152131398447,5.477121254719663,-3.5292802669672043,-4.792481097879705,-2.8661370203177814,88.68312488760145
26,310000.0,0.0003119378959825902,1.566962192182044e-05,0.0013285443610800182,5.491361693834273,-3.505931861484029,-4.804941482104988,-2.8766239395972413,96.70074775460296
27,320000.0,0.0002830625961312486,1.5240308876429275e-05,0.0012978283166439235,5.505149978319906,-3.548117514481641,-4.817006231029918,-2.8867827544275024,90.58003076199955
28,330000.0,0.0003046066301597834,1.4835435598476712e-05,0.0012687221138674364,5.518513939877887,-3.5162606479124174,-4.8286996973931515,-2.8966334903006143,100.52018795272853
29,340000.0,0.0002958013708363755,1.4452931608266177e-05,0.001241096669923811,5.531478917042255,-3.528999817677551,-4.840044052411973,-2.90619438967018,100.57246608436766
30,350000.0,0.00026692361853911903,1.4090956077983356e-05,0.0012148366407568859,5.544068044350276,-3.5736129962859753,-4.851059538806491,-2.915482117775709,93.42326648869167
31,360000.0,0.000271956598390411,1.3747866677332683e-05,0.0011898386177902657,5.556302500767287,-3.5655003995817367,-4.861764688171377,-2.9245119395789456,97.90437542054796
32,370000.0,0.0002708433385576259,1.3422193374635028e-05,0.0011660096036998791,5.568201724066995,-3.5672818414991214,-4.872176508558621,-2.933297872547256,100.21203526632158
33,380000.0,0.0002547980301367564,1.3112616295305893e-05,0.001143265717849507,5.57978359661681,-3.5938039338878793,-4.882310647039709,-2.9418528191374103,96.82325145196744
34,390000.0,0.00024654679020565844,1.2817946921279985e-05,0.0011215310917778575,5.5910646070264995,-3.6081006471788575,-4.892181531148187,-2.95018868213417,96.15324818020679
35,400000.0,0.00024549265604840585,1.2537112056225984e-05,0.0011007369227784634,5.6020599913279625,-3.6099614953347334,-4.901802492411967,-2.9583164654404452,98.19706241936234
36,410000.0,0.0002363464388268411,1.226914009204273e-05,0.0010808206596370367,5.6127838567197355,-3.6264509370864904,-4.911185874629768,-2.9662463624680666,96.90203991900485
37,420000.0,0.00023364452740086387,1.2013149199358377e-05,0.001061725299362509,5.623249290397901,-3.6314443868949255,-4.920343129098163,-2.9739878339166044,98.13070150836282
38,430000.0,0.00022352202948977087,1.1768337133953051e-05,0.001043398777550982,5.633468455579586,-3.6506796679934617,-4.9292848986321385,-2.981549676434014,96.11447268060148
39,440000.0,0.0002410306104766083,1.1533972406246134e-05,0.0010257934380704594,5.643452676486188,-3.617927799263769,-4.938021091925414,-2.9889400834130857,106.05346860970765
40,450000.0,0.00022050949691096458,1.1309386605303353e-05,0.0010088655702115857,5.653212513775344,-3.656572701582947,-4.946560949553426,-2.9961666989809315,99.22927360993405
41,460000.0,0.00022110039670016768,1.109396770457112e-05,0.0009925750034407454,5.662757831681574,-3.6554104782058214,-4.9549131027213775,-3.0032366660764795,101.70618248207712
42,470000.0,0.00019810720926541087,1.0887154205537414e-05,0.0009768847515132966,5.672097857935717,-3.703099719881861,-4.963085625693752,-3.010156669376569,93.11038835474311
43,480000.0,0.00020764561584317394,1.0688429999142555e-05,0.0009617606990313264,5.681241237375588,-3.6826772339989264,-4.971086082703639,-3.0169329737194346,99.6698956047235
44,490000.0,0.00021633689097548038,1.049731984410286e-05,0.0009471713246206817,5.690196080028514,-3.6648694159239987,-4.97892157002495,-3.0235714585809492,106.00507657798538
45,500000.0,0.0002114696314334357,1.031338537721246e-05,0.0009330874558020843,5.698970004336019,-3.674751991635736,-4.986598753794016,-3.0300776490806767,105.73481571671785
46,510000.0,0.0002053289706325868,1.0136221583820126e-05,0.0009194820513771914,5.707570176097937,-3.68754977007304,-4.994123904085694,-3.0364567439288113,104.71777502261926
47,520000.0,0.00019538967122797974,9.96545366756546e-06,0.0009063300077713351,5.7160033436347994,-3.709098397870339,-5.001502925680449,-3.042713640669354,101.60262903854947
48,530000.0,0.0001959519155320031,9.800734267520935e-06,0.0008936079862933072,5.724275869600789,-3.7078504867104374,-5.008741385900691,-3.048852958527614,103.85451523196164
49,540000.0,0.00020391931614910196,9.641740978457316e-06,0.0008812942587073982,5.732393759822968,-3.6905416339588037,-5.015844539845097,-3.054879059129915,110.11643072051505
50,550000.0,0.00019249146194859858,9.488174136297814e-06,0.0008693685688787483,5.740362689494244,-3.7155885290689574,-5.022817353307463,-3.060796065329072,105.87030407172922
51,560000.0,0.00019084797700938953,9.339754836167028e-06,0.0008578120085619181,5.748188027006201,-3.7193124392166665,-5.029664523630426,-3.0666078783398087,106.87486712525813
52,570000.0,0.0001875532835583893,9.196223154948956e-06,0.0008466069056641544,5.7558748556724915,-3.7268753281071993,-5.03639049871343,-3.072318193363066,106.9053716282819
53,580000.0,0.00016978277718170367,9.057336554085876e-06,0.0008357367235370496,5.763427993562937,-3.770106366826527,-5.04299949436757,-3.077930513856419,98.47401076538813
54,590000.0,0.0001782146088208999,8.92286844159268e-06,0.0008251859700396503,5.770852011642144,-3.7490566983336215,-5.049495510186876,-3.0834481645890452,105.14661920433093
55,600000.0,0.0001652860572458662,8.792606875023755e-06,0.0008149401152778928,5.778151250383644,-3.7817637799226382,-5.055882344085688,-3.088874303603464,99.17163434751971
56,610000.0,0.0001789171437993154,8.666353389489695e-06,0.0008049855170639244,5.785329835010767,-3.7473480434420225,-5.062163605634421,-3.094211933192133,109.13945771758239
57,620000.0,0.000170823743961211,8.543921936843112e-06,0.0007953093532580216,5.7923916894982534,-3.7674517638891656,-5.068342728310972,-3.0994639099847388,105.91072125595083
58,630000.0,0.00016204433259250925,8.425137923889721e-06,0.0007858995602584876,5.799340549453582,-3.7903661535663047,-5.074422980771884,-3.1046329542313025,102.08792953328083
59,640000.0,0.00015965715529368113,8.309837338976545e-06,0.0007767447769935666,5.8061799739838875,-3.796811613078641,-5.080407477235902,-3.1097216583568623,102.18057938795593
60,650000.0,0.000162929565972837,8.197865957600506e-06,0.0007678342938461798,5.812913356642856,-3.78800009940082,-5.086299187062498,-3.1147324948552946,105.90421788234406
61,660000.0,0.00015187432789182884,8.089078618798144e-06,0.0007591580060089031,5.819543935541868,-3.8185156309902273,-5.092100943599135,-3.119667823582637,100.23705640860703
62,670000.0,0.00015342218216481428,7.983338565046529e-06,0.0007507063708245497,5.826074802700826,-3.814111844459284,-5.097815452363223,-3.1245298985039263,102.79286205042557
63,680000.0,0.0001525316348460515,7.880516839248192e-06,0.0007424703687182278,5.832508912706237,-3.816640074912149,-5.103445298617957,-3.129320873941997,103.72151169531503
64,690000.0,0.00014039773290129256,7.780491733107094e-06,0.0007344414673708586,5.838849090737256,-3.852639905001142,-5.108992954395099,-3.134042810371727,96.87443570189187
65,700000.0,0.00014525548822446878,7.683148281843682e-06,0.0007266115888227779,5.845098040014257,-3.8378674495705174,-5.114460785012475,-3.138697679798864,101.67884175712814
66,710000.0,0.0001549663166489715,7.588377800757965e-06,0.0007189730792299015,5.8512583487190755,-3.809762689463174,-5.119851055129191,-3.143287370758682,110.02608482076977
67,720000.0,0.00013496029512069963,7.496077459641156e-06,0.0007115186810247221,5.857332496431268,-3.8697939807364237,-5.12516593437736,-3.1478136929662783,97.17141248690373
68,730000.0,0.00013773928981508502,7.406149891468252e-06,0.0007042415072606102,5.863322860120456,-3.8609421605708585,-5.130407502605399,-3.152278381647255,100.54968156501207
69,740000.0,0.00013764414905417333,7.318502832183944e-06,0.0006971350179410184,5.869231719730976,-3.8612422447682353,-5.135577754764604,-3.1566831015748043,101.85667030008827
70,750000.0,0.00013848168495080756,7.23304878872921e-06,0.0006901929981556205,5.8750612633917,-3.858607660901104,-5.140678605467738,-3.1610294508367685,103.86126371310567
71,760000.0,0.00014395337587826254,7.14970473275177e-06,0.0006834095378635054,5.880813592280791,-3.841778145943178,-5.145711893245692,-3.1653189643540776,109.40456566747953
72,770000.0,0.00014499423465856543,7.068391817705315e-06,0.0006767790131795836,5.886490725172482,-3.838649266080546,-5.1506793845259216,-3.169553117170004,111.64556068709538
73,780000.0,0.0001408670158444337,6.989035117274328e-06,0.0006702960690346094,5.892094602690481,-3.851190685483329,-5.15558277735417,-3.173733327527926,109.8762723586583
74,790000.0,0.00012319754993230458,6.911563383267105e-06,0.0006639556030918921,5.897627091290442,-3.9093979290341005,-5.160423704879136,-3.177860959753723,97.32606444652062
75,800000.0,0.00012677088899456303,6.835908821302632e-06,0.0006577527508150615,5.903089986991944,-3.8969804641240042,-5.165203738617951,-3.181937326957495,101.41671119565042
76,810000.0,0.0001350535143390736,6.7620068827798285e-06,0.0006516828715913237,5.9084850188786495,-3.8694941101939753,-5.169924391518818,-3.185963693568048,109.39334661464962
77,820000.0,0.0001242897803347211,6.689796071762965e-06,0.0006457415358236477,5.913813852383717,-3.9055645795377827,-5.174587120835752,-3.1899412777124074,101.9176198744713
78,830000.0,0.00013039599949762635,6.619217765546787e-06,0.0006399245129133779,5.919078092376074,-3.8847357323982457,-5.179193330829064,-3.1938712534516096,108.22867958302987
79,840000.0,0.00012133349189515277,6.5502160477808795e-06,0.0006342277600619868,5.924279286061882,-3.916019303522709,-5.183744375304147,-3.197754752883057,101.92013319192833
80,850000.0,0.0001284347332601492,6.482737553136684e-06,0.0006286474118271576,5.929418925714293,-3.891317511910832,-5.188241560000006,-3.201592868118901,109.16952327112683
81,860000.0,0.00012174373947682956,6.416731322593749e-06,0.0006231797703742174,5.9344984512435675,-3.9145533626026414,-5.192686144838122,-3.2053866531491084,104.69961595007342
82,870000.0,0.00012248789979898324,6.352148668505445e-06,0.0006178212963691616,5.939519252618618,-3.9119068117899634,-5.197079346041291,-3.2091371255972025,106.56447282511542
83,880000.0,0.0001253393189424858,6.288943048679559e-06,0.0006125686004642461,5.944482672150168,-3.9019126694599175,-5.2014223381313975,-3.2128452683760105,110.29860066938751
84,890000.0,0.00011972249677730991,6.2270699487769044e-06,0.0006074184353313693,5.949390006644912,-3.9218242346542533,-5.205716255814298,-3.2165120312501756,106.55302213180582
85,900000.0,0.00012325432670226295,6.166486772392097e-06,0.0006023676882023068,5.954242509439325,-3.909197826371738,-5.2099621957594096,-3.2201383323116746,110.92889403203665
86,910000.0,0.0001146615288992318,6.107152738235704e-06,0.0005974133738783486,5.959041392321094,-3.9405822716310026,-5.214161218280957,-3.2237250593740803,104.34199129830094
87,920000.0,0.0001197944929914514,6.049028783886722e-06,0.0005925526281750189,5.963787827345556,-3.9215631462071125,-5.218314348927361,-3.2272730712908912,110.21093355213529
88,930000.0,0.00012274200171779684,5.992077475629362e-06,0.0005877827017704184,5.968482948553935,-3.9110067983740295,-5.222422579984693,-3.230783199202839,114.15006159755106
89,940000.0,0.00011017291246759686,5.9362629239288145e-06,0.000583100954428311,5.973127853599698,-3.957925169657549,-5.226486871899736,-3.2342562477187093,103.56253771954104
90,950000.0,0.00012011849306240992,5.8815507041376704e-06,0.0005785048495694267,5.977723605288848,-3.920390124847891,-5.230508154627742,-3.237692996033902,114.11256840928942
91,960000.0,0.00011482983792459963,5.827907782058135e-06,0.0005739919491665838,5.982271233039568,-3.9399452481552277,-5.234487328909623,-3.2410941989906115,110.23664440761564
92,970000.0,0.00010549885037551055,5.775302444015663e-06,0.000569559908941181,5.986771734266245,-3.97675227286195,-5.238425267482964,-3.2444605880832644,102.33388486424523
93,980000.0,0.0001094677796884779,5.723704231127313e-06,0.0005652064738403746,5.991226075692495,-3.9607136905282876,-5.242322816230933,-3.247792872412563,107.27842409470834
94,990000.0,0.0001131928181949633,5.673083877473337e-06,0.0005609294737758758,5.99563519459755,-3.9461811271869918,-5.246180795272856,-3.251091739591259,112.06089001301368
95,1000000.0,0.00011190784433989914,5.623413251903491e-06,0.0005567268196067676,6.0,-3.9511394699137505,-5.25,-3.254357856604563,111.90784433989914
96,1010000.0,0.00010122273375017697,5.574665303230487e-06,0.0005525964993500988,6.004321373782642,-3.994721937758466,-5.2537812020598125,-3.2575918706278872,102.23496108767874
97,1020000.0,0.00011408931375444175,5.526814008582166e-06,0.0005485365746042286,6.008600171761918,-3.942755032135873,-5.257525150291678,-3.2607944098044364,116.37110002953058
98,1030000.0,0.00010345208999214316,5.479834324701396e-06,0.0005445451771710356,6.012837224705172,-3.985260731069911,-5.261232571617025,-3.2639660839849927,106.55565269190745
99,1040000.0,0.00011214190868182386,5.433702141998743e-06,0.0005406205058641258,6.017033339298781,-3.950232056379762,-5.264904171886433,-3.2671074854320787,116.62758502909682
100,1050000.0,0.00010684334503773419,5.388394241177549e-06,0.0005367608234911289,6.021189299069938,-3.971252523601914,-5.268540636686196,-3.2702191894905406,112.1855122896209
101,1060000.0,0.00010374382159760794,5.343888252264475e-06,0.0005329644539990346,6.02530586526477,-3.9840377579986535,-5.272142632106674,-3.273301755226449,109.96845089346442
102,1070000.0,0.0001083983782123664,5.300162615890871e-06,0.0005292297797723208,6.02938377768521,-3.9649772153870133,-5.275710805474558,-3.276355726036107,115.98626468723205
103,1080000.0,9.697458254451444e-05,5.257196546681596e-06,0.000525555239074358,6.033423755486949,-4.013342081271644,-5.279245786051081,-3.2793816302268226,104.73254914807559
104,1090000.0,0.00010667501263968005,5.21496999861829e-06,0.0005219393236232502,6.037426497940624,-3.97193729701008,-5.282748185698046,-3.2823799815710033,116.27576377725126
105,1100000.0,9.862103472528817e-05,5.173463632253634e-06,0.0005183805762938893,6.041392685158225,-4.006030445192374,-5.286218599513447,-3.2853512798350346,108.48313819781698
106,1110000.0,0.00010558346803315923,5.132658783661866e-06,0.000514877588938578,6.045322978786658,-3.976404077105584,-5.289657606438325,-3.288296011284302,117.19764951680675
107,1120000.0,0.00010449066598707359,5.09253743501894e-06,0.0005114290003190985,6.049218022670182,-3.9809225027716724,-5.293065769836409,-3.29121464916564,117.02954590552243
108,1130000.0,9.71861974811511e-05,5.0530821867131055e-06,0.0005080334941435934,6.05307844348342,-4.0123954098002255,-5.296443638047992,-3.294107654168412,109.82040315370075
109,1140000.0,9.656668240688143e-05,5.014276230893565e-06,0.0005046897972020763,6.056904851336473,-4.015172688726589,-5.299791744919413,-3.2969754748653366,110.08601794384484
110,1150000.0,0.0001012661530081747,4.9761033263711996e-06,0.0005013966775948008,6.060697840353612,-3.9945356880857297,-5.30311061030941,-3.299818548134135,116.4560759594009
111,1160000.0,9.768182752662686e-05,4.938547774791174e-06,0.0004981529430481058,6.064457989226918,-4.010186223783639,-5.306400740573554,-3.302637299560976,113.31091993088715
112,1170000.0,9.839344701656523e-05,4.901594398002646e-06,0.000494957439312706,6.068185861746161,-4.007033824529152,-5.309662629027891,-3.3054321438266654,115.12033300938133
113,1180000.0,9.070133044291527e-05,4.865228516555807e-06,0.0004918090486397293,6.071882007306125,-4.042386342490303,-5.31289675639286,-3.3082034850764566,107.02756992264001
114,1190000.0,9.488817953482288e-05,4.829435929261073e-06,0.0004887066883301057,6.075546961392531,-4.022787885386588,-5.316103591218464,-3.3109517172743015,112.91693364643923
115,1200000.0,8.886105877285247e-05,4.794202893749556e-06,0.00048564930935319594,6.079181246047625,-4.051288516478132,-5.319283590291672,-3.313677224542332,106.63327052742297
116,1210000.0,9.541959548843317e-05,4.759516107977884e-06,0.00048263589503081143,6.08278537031645,-4.020362428874491,-5.3224371990268935,-3.316380381486299,115.45771054100413
117,1220000.0,0.0001037909926296328,4.725362692624139e-06,0.0004796654597830192,6.086359830674748,-3.983840334550996,-5.325564851840404,-3.31906155350766,126.62501100815201
118,1230000.0,8.699232129961666e-05,4.691730174325061e-06,0.0004767370479323527,6.089905111439398,-4.060519080305293,-5.328666972509473,-3.3217210971029707,107.00055519852849
119,1240000.0,9.597984007966463e-05,4.65860646970787e-06,0.000473849732563262,6.093421685162235,-4.017819978018695,-5.3317439745169555,-3.324359360151193,119.01500169878415
120,1250000.0,8.751472287131496e-05,4.625979870172968e-06,0.0004710026144338271,6.096910013008056,-4.057918878133191,-5.334796261382049,-3.326976682189505,109.3934035891437
121,1260000.0,9.390759959224992e-05,4.593839027386528e-06,0.0004681948209369483,6.1003705451175625,-4.027299260476933,-5.337824226977868,-3.329573394678149,118.3235754862349
122,1270000.0,9.383497022316643e-05,4.562172939444541e-06,0.0004654255051083899,6.103803720955957,-4.027635279482335,-5.340828255836462,-3.332149821254857,119.17041218342136
123,1280000.0,8.79611672181884e-05,4.530970937672205e-06,0.00046269384467921543,6.107209969647869,-4.0557090163160785,-5.343808723441885,-3.3347062779793166,112.59029403928115
124,1290000.0,8.600767413348152e-05,4.500222674024818e-06,0.0004599990411703011,6.110589710299249,-4.065462796603734,-5.346765996511842,-3.337243073568168,110.94989963219116
125,1300000.0,8.635394626988281e-05,4.4699181090583145e-06,0.00045734031902674776,6.113943352306837,-4.063717810915592,-5.349700433268482,-3.339760509620945,112.26013015084766
126,1310000.0,8.927267820473714e-05,4.440047500439566e-06,0.00045471692479014423,6.117271295655764,-4.049281436077584,-5.352612383698793,-3.342258880837395,116.94720844820566
127,1320000.0,8.112539337651838e-05,4.410601391968289e-06,0.00045212812630675216,6.12057393120585,-4.090843184295278,-5.355502189805119,-3.3447384752265594,107.08551925700426
128,1330000.0,8.246176853951475e-05,4.38157060308413e-06,0.00044957321196979527,6.123851640967086,-4.083747355216009,-5.3583701858462,-3.3471995743079845,109.67415215755462
129,1340000.0,8.428676085915674e-05,4.352946218834001e-06,0.0004470514899941422,6.127104798364807,-4.074240635782717,-5.361216698569207,-3.3496424533054294,112.94425955127002
130,1350000.0,7.573051666612925e-05,4.324719580276238e-06,0.0004445622877217667,6.1303337684950066,-4.12072908022169,-5.364042047433131,-3.3520673813333866,102.2361974992745
131,1360000.0,8.164376651277933e-05,4.296882275299465e-06,0.0004421049509564636,6.133538908370218,-4.088076967968909,-5.36684654482394,-3.354474621576748,111.0355224573799
132,1370000.0,9.201467546275159e-05,4.269426129835361e-06,0.0004396788433263856,6.136720567156407,-4.036142901304322,-5.3696304962618555,-3.3568644314639062,126.06010538396967
133,1380000.0,9.088649136290805e-05,4.242343199445699e-06,0.000437283345673041,6.139879086401237,-4.041500662020244,-5.372394200601082,-3.359237062833583,125.42335808081312
134,1390000.0,7.959189416163767e-05,4.215625761265115e-06,0.00043491785546547536,6.143014800254095,-4.099131159650836,-5.375137950222333,-3.3615927620956545,110.63273288467636
135,1400000.0,7.961245078938978e-05,4.189266306282161e-06,0.0004325817862384246,6.146128035678238,-4.099019006555371,-5.377862031218458,-3.363931770386229,111.45743110514569
136,1410000.0,7.94660817325226e-05,4.163257531942115e-06,0.0004302745670532965,6.14921911265538,-4.099818200395666,-5.380566723573457,-3.3662543237172224,112.04717524285688
137,1420000.0,8.317536350795559e-05,4.137592335055972e-06,0.0004279956419808993,6.152288344383057,-4.08000529242302,-5.383252301335174,-3.3685606531206678,118.10901618129694
138,1430000.0,8.560145874831876e-05,4.112263805000898e-06,0.00042574446960489336,6.155336037465061,-4.067518834377201,-5.3859190327819295,-3.3708509847879737,122.41008601009582
139,1440000.0,7.85098850360271e-05,4.087265217198211e-06,0.000423520522544999,6.158362492095249,-4.105075658588178,-5.388567180583343,-3.3731255402043496,113.05423445187901
140,1450000.0,8.170352534754871e-05,4.06259002685573e-06,0.00042132328699904284,6.161368002234975,-4.087759204104597,-5.391197001955603,-3.375384536278589,118.47011175394563
141,1460000.0,8.552456560360867e-05,4.038231862962043e-06,0.00041915226230297426,6.164352855784437,-4.06790912300592,-5.393808748811383,-3.3776281854684123,124.86586578126865
142,1470000.0,7.77534614745219e-05,4.014184522520904e-06,0.0004170069605080313,6.1673173347481764,-4.109280267692491,-5.396402667904654,-3.379856695901541,114.29758836754719
143,1480000.0,7.607274445309735e-05,3.99044196501459e-06,0.0004148869059742741,6.1702617153949575,-4.11877091555337,-5.398979000970588,-3.382070271492682,112.58766179058408
144,1490000.0,7.552992090943791e-05,3.966998307085667e-06,0.0004127916349797484,6.173186268412274,-4.1218809700706425,-5.40153798486074,-3.3842691120565846,112.53958215506249
145,1500000.0,7.995405891092657e-05,3.94384781742714e-06,0.00041072069534457754,6.176091259055681,-4.097159484164483,-5.404079851673721,-3.3864534134173305,119.93108836638984
146,1510000.0,8.068112411936974e-05,3.920984911871486e-06,0.00040867364606931726,6.17897694729317,-4.093228059449874,-5.406604828881523,-3.3886233675139996,121.82849742024831
147,1520000.0,7.685186637757995e-05,3.898404148669597e-06,0.0004066500569869436,6.181843587944773,-4.114345581025112,-5.409113139451676,-3.3907791625028634,116.81483689392152
148,1530000.0,7.268090876105469e-05,3.876100223951067e-06,0.0004046495084278719,6.184691430817598,-4.138579651157013,-5.411605001965399,-3.3929209828562366,111.20179040441367
149,1540000.0,8.111711741441489e-05,3.8540679673577414e-06,0.0004026715908974397,6.187520720836463,-4.090887490866467,-5.414080630731905,-3.3950490094581185,124.92036081819893
150,1550000.0,7.671954990868653e-05,3.832302337842841e-06,0.0004007159047653121,6.190331698170292,-4.115093953709488,-5.416540235899005,-3.3971634196967493,118.91530235846413
151,1560000.0,7.120523298076816e-05,3.8107984196283454e-06,0.00039878205996629406,6.193124598354461,-4.147488088228887,-5.418984023560154,-3.399264387554198,111.08016344999834
152,1570000.0,7.661511280694792e-05,3.789551418313725e-06,0.0003968696757120622,6.195899652409234,-4.115685554632613,-5.421412195858079,-3.4013520836931006,120.28572710690823
153,1580000.0,7.284572685065639e-05,3.768556657129414e-06,0.0003949783802133506,6.198657086954422,-4.137595918974434,-5.42382495108512,-3.4034266755406484,115.0962484240371
154,1590000.0,8.04062966161042e-05,3.7478095733287714e-06,0.0003931078104121485,6.201397124320452,-4.09470994032427,-5.426222483780395,-3.405488327369938,127.84601161960568
155,1600000.0,7.495997935440298e-05,3.727305714712584e-06,0.0003912576117234878,6.204119982655925,-4.12517054173434,-5.428604984823934,-3.407537200378779,119.93596696704476
156,1610000.0,6.811329747241155e-05,3.7070407362804312e-06,0.000389427437786421,6.20682587603185,-4.166768094326002,-5.430972641527869,-3.409573452766053,109.66240893058259
157,1620000.0,7.04174799710978e-05,3.6870103970035486e-06,0.0003876169502238076,6.209515014542631,-4.152319521075398,-5.433325637724802,-3.411597239805715,114.07631755317844
158,1630000.0,6.872323114089948e-05,3.6672105567140424e-06,0.0003858258184105432,6.212187604403958,-4.162896429594831,-5.435664153853463,-3.413608713918528,112.01886675966615
159,1640000.0,7.221268181399322e-05,3.6476371731055887e-06,0.000384053719249889,6.214843848047698,-4.141386526001134,-5.4379883670417355,-3.415608024741608,118.42879817494888
160,1650000.0,6.437027260388952e-05,3.628286298840969e-06,0.0003823003369575673,6.217483944213907,-4.191314651658443,-5.440298451187168,-3.4175953191958617,106.21094979641771
161,1660000.0,7.347193425942617e-05,3.6091540787620097e-06,0.0003805653628533108,6.220108088040055,-4.133878526548197,-5.442594577035048,-3.419570741551394,121.96341087064745
162,1670000.0,6.949693122340527e-05,3.590236747197712e-06,0.00037884849515956395,6.222716471147583,-4.1580343721316995,-5.444876912254135,-3.4215344334909563,116.0598751430868
163,1680000.0,7.492913137561186e-05,3.571530625366556e-06,0.00037714943880705093,6.225309281725863,-4.125349301980375,-5.44714562151013,-3.423486534171509,125.88094071102792
164,1690000.0,7.20618098988192e-05,3.5530321188691396e-06,0.00037546790524693594,6.227886704613674,-4.14229483437,-5.449400866536965,-3.4254271802839593,121.78445872900446
165,1700000.0,6.751834197981224e-05,3.5347377152675027e-06,0.00037380361226931557,6.230448921378274,-4.170578231042644,-5.45164280620599,-3.4273565061111437,114.78118136568081
166,1710000.0,6.848933395770492e-05,3.516643981747646e-06,0.0003721562838277938,6.232996110392154,-4.164377057178918,-5.453871596593134,-3.4292746435841175,117.11676106767541
167,1720000.0,7.09194606872698e-05,3.4987475628619246e-06,0.00037052564986990124,6.235528446907549,-4.149234575685803,-5.456087391044106,-3.431181722336804,121.98147238210406
168,1730000.0,7.099820199902904e-05,3.4810451783481326e-06,0.0003689114461731322,6.238046103128795,-4.1487526494751155,-5.458290340237696,-3.4330778697590683,122.82688945832024
169,1740000.0,7.253870994086467e-05,3.4635336210222544e-06,0.00036731341418638134,6.2405492482825995,-4.1394301723638804,-5.460480592247275,-3.4349632110482626,126.21735529710453
170,1750000.0,6.778665501059031e-05,3.446209754741982e-06,0.00036573130087657355,6.243038048686294,-4.168855796187691,-5.462658292600508,-3.436837869259304,118.62664626853305
171,1760000.0,6.74421370112475e-05,3.4290705124382393e-06,0.0003641648585802864,6.2455126678141495,-4.17106867685472,-5.464823584337381,-3.438701965353323,118.6981611397956
172,1770000.0,6.786108988663036e-05,3.412112894212065e-06,0.00036261384486017804,6.247973266361806,-4.168379169625347,-5.466976608066581,-3.4405556182449475,120.11412909933573
173,1780000.0,6.707836591305003e-05,3.395333965494332e-06,0.00036107802236603646,6.250420002308894,-4.173417525725901,-5.469117502020282,-3.442398944848247,119.39949132522906
174,1790000.0,6.61337385167047e-05,3.3787308552658863e-06,0.0003595571587002781,6.252853030979893,-4.179576926089558,-5.471246402107407,-3.4442320601214043,118.37939194490141
175,1800000.0,7.418271615607668e-05,3.3623007543358045e-06,0.0003580510262877281,6.2552725051033065,-4.12969726928187,-5.473363441965393,-3.4460550771101426,133.52888908093803
176,1810000.0,6.689150908948905e-05,3.346040913675548e-06,0.00035655940224952443,6.2576785748691846,-4.174629006142674,-5.475468753010537,-3.447868106989949,121.07363145197519
177,1820000.0,6.934627869670655e-05,3.3299486428069185e-06,0.00035508206828099197,6.260071387985075,-4.1589768393469795,-5.47756246448694,-3.4496712591071477,126.21022722800592
178,1830000.0,6.862549869467535e-05,3.314021308241775e-06,0.00035361881053334144,6.26245108973043,-4.1635144865555676,-5.479644703514126,-3.451464641018842,125.58466261125588
179,1840000.0,6.699445916358914e-05,3.2982563319715954e-06,0.00035216941949905344,6.264817823009537,-4.173961114525822,-5.481715595133345,-3.4532483585317775,123.26980486100402
180,1850000.0,6.441186339874523e-05,3.282651190005013e-06,0.0003507336899008128,6.267171728403014,-4.19103413676884,-5.483775262352637,-3.455022515740151,119.16194728767867
181,1860000.0,6.165700601202059e-05,3.2672034109515684e-06,0.00034931142058386514,6.269512944217916,-4.210017567900585,-5.485823826190677,-3.4567872150624077,114.6820311823583
182,1870000.0,6.131261628821535e-05,3.2519105746499675e-06,0.00034790241441167276,6.271841606536499,-4.212450151573104,-5.487861405719436,-3.4585425572770503,114.65459245896271
183,1880000.0,6.377588435698447e-05,3.236770310839222e-06,0.00034650647816475145,6.27415784926368,-4.195343510472849,-5.4898881181057195,-3.4602886415575,119.8986625911308
184,1890000.0,6.12031432904587e-05,3.2217802978711097e-06,0.0003451234224425749,6.276461804173244,-4.213226272647811,-5.491904078651588,-3.462025565506032,115.67394081896694
185,1900000.0,6.786624167794265e-05,3.2069382614624604e-06,0.0003437530615684384,6.278753600952829,-4.168346200664503,-5.493909400833726,-3.463753425186822,128.94585918809102
186,1910000.0,6.0896863729395394e-05,3.1922419734858338e-06,0.00034239521349717697,6.281033367247727,-4.215405073542672,-5.495904196341762,-3.4654723151581246,116.3130097231452
187,1920000.0,6.62680926294331e-05,3.1776892507972137e-06,0.0003410496997256385,6.283301228703549,-4.17869552937017,-5.4978885751156055,-3.4671823285036165,127.23473784851156
188,1930000.0,6.65336584690168e-05,3.1632779540993978e-06,0.0003397163452058154,6.285557309007774,-4.17695859545937,-5.4998626453818025,-3.4688835568629255,128.40996084520242
189,1940000.0,6.457955247751394e-05,3.149005986839821e-06,0.0003383949782605432,6.2878017299302265,-4.1899049688762995,-5.501826513688948,-3.4705760904613765,125.28433180637704
190,1950000.0,6.143700503046602e-05,3.1348712941415935e-06,0.0003370854305016763,6.290034611362518,-4.211569963719468,-5.503780284942203,-3.4722600181389707,119.80215980940875
191,1960000.0,5.8036679764740974e-05,3.120871861766594e-06,0.0003357875367506562,6.292256071356476,-4.23629744118774,-5.505724062436917,-3.4739354273786307,113.7518923388923
192,1970000.0,6.330445089350906e-05,3.1070057151094936e-06,0.0003345011349613926,6.2944662261615925,-4.1985657539552355,-5.507657947891394,-3.4756024043337255,124.70976826021284
193,1980000.0,6.309232847345144e-05,3.0932709182216387e-06,0.0003332260661453746,6.296665190261531,-4.200023444308859,-5.50958204147884,-3.4772610338549,124.92281037743385
194,1990000.0,6.02625122859894e-05,3.0796655728637606e-06,0.00033196217429894067,6.298853076409706,-4.219952766967358,-5.511496441858493,-3.478911399516237,119.9223994491189


==> csv/file_1.75_50.csv <==
0,50000.0,0.0007602855074091671,7.733947972985648e-05,0.0049921011760876354,4.698970004336019,-3.119023287972033,-4.111598753794016,-2.3017166212881155,38.01427537045836
1,60000.0,0.0007666148091324297,6.593524980517055e-05,0.004382277993769066,4.778151250383644,-3.1154227954881697,-4.180882344085688,-2.358300076038097,45.99688854794578
2,70000.0,0.0006208554651596277,5.761548405997184e-05,0.003923703361999357,4.845098040014257,-3.2070094915940177,-4.239460785012475,-2.406303833380898,43.45988256117394
3,80000.0,0.0005948134348720019,5.1262084406194976e-05,0.0035644783281363907,4.903089986991944,-3.225619230760571,-4.290203738617951,-2.4480040214333565,47.58507478976016
4,90000.0,0.0005684004851057002,4.624212722542019e-05,0.003274352767210539,4.954242509439325,-3.2453455600924936,-4.3349621957594096,-2.4848745330487683,51.156043659513024
5,100000.0,0.0005214449299671711,4.216965034285822e-05,0.0030344149040512397,5.0,-3.282791550850592,-4.375,-2.5179250371879065,52.14449299671711
6,110000.0,0.0005122010452275548,3.8795504200190534e-05,0.002832189300714286,5.041392685158225,-3.2905595396198417,-4.411218599513447,-2.5478777222011666,56.34211497503102
7,120000.0,0.0004911182025348394,3.595144988387695e-05,0.002659088907402486,5.079181246047625,-3.3088139691183707,-4.444283590291672,-2.575267141664751,58.934184304180725
8,130000.0,0.0004678512206695623,3.351965706173111e-05,0.0025089954266395613,5.113943352306837,-3.3298922330689456,-4.474700433268482,-2.6005001303103445,60.8206586870431
9,140000.0,0.0004512002948829633,3.1415065444325594e-05,0.0023774229551187438,5.146128035678238,-3.34563062519049,-4.502862031218458,-2.6238935482954706,63.16804128361486
10,150000.0,0.0004464529607389961,2.9574686407770566e-05,0.0022610021317626405,5.176091259055681,-3.350224292582076,-4.529079851673721,-2.645699028184355,66.96794411084942
11,160000.0,0.00042433332586158743,2.7950849718747372e-05,0.0021571495105929305,5.204119982655925,-3.372292858713151,-4.553604984823934,-2.666119753193579,67.89333213785399
12,170000.0,0.00040551077661802123,2.6506793441881353e-05,0.002063848615083221,5.230448921378274,-3.391997599742467,-4.57664280620599,-2.685322161717883,68.93683202506361
13,180000.0,0.00040610807346513726,2.5213698657105677e-05,0.0019795008131661654,5.2552725051033065,-3.3913583766106616,-4.598363441965393,-2.7034443155063683,73.09945322372471
14,190000.0,0.000384131222337469,2.4048644319573922e-05,0.0019028212293452779,5.278753600952829,-3.415520391773143,-4.618909400833726,-2.7206020118999827,72.98493224411911
15,200000.0,0.000386937222999874,2.2993164891338513e-05,0.0018327645118595703,5.301029995663981,-3.412359489545089,-4.638401246205984,-2.7368933330574063,77.3874445999748
16,210000.0,0.0003685002402012198,2.2032212774865183e-05,0.0017684708727245726,5.3222192947339195,-3.433562224716652,-4.65694188289218,-2.752402088758002,77.38505044225616
17,220000.0,0.0003857472166585004,2.115339866147763e-05,0.0017092261912502315,5.342422680822207,-3.4136971988855933,-4.67461984571943,-2.7672004609120027,84.8643876648701
18,230000.0,0.0003479714959188466,2.0346426480547524e-05,0.0016544320617084864,5.361727836017593,-3.4584563298240005,-4.691511856515394,-2.781351062188573,80.03344406133472
19,240000.0,0.00034713775850350433,1.9602667049447646e-05,0.0016035829943193552,5.380211241711606,-3.459498145136267,-4.707684836497656,-2.794908558004221,83.31306204084103
20,250000.0,0.00035304239852964665,1.8914832180063516e-05,0.0015562488426073555,5.3979400086720375,-3.45217313500384,-4.723197507588033,-2.807920958547771,88.26059963241165
21,260000.0,0.00035148422567301977,1.8276722611052693e-05,0.0015120611036137635,5.414973347970818,-3.4540941609909224,-4.7381016794744655,-2.82043065828846,91.38589867498514
22,270000.0,0.00032618651957850686,1.7683030921555044e-05,0.0014707021252598714,5.431363764158987,-3.4865339911609836,-4.752443293639114,-2.832475279995669,88.07036028619684
23,280000.0,0.0003310245206501567,1.7129185894611094e-05,0.0014318965219317266,5.447158031342219,-3.4801398346574333,-4.766263277424442,-2.844088365811568,92.68686578204387
24,290000.0,0.0003307399080179251,1.6611228481524425e-05,0.0013954042857543898,5.4623979978989565,-3.4805133987171635,-4.779598248161586,-2.85529994749087,95.91457332519828
25,300000.0,0.0003046139231766609,1.6125712109411947e-05,0.0013610152131398447,5.477121254719663,-3.5162502499802755,-4.792481097879705,-2.8661370203177814,91.38417695299827
26,310000.0,0.0003080186198257602,1.566962192182044e-05,0.0013285443610800182,5.491361693834273,-3.5114230294633177,-4.804941482104988,-2.8766239395972413,95.48577214598565
27,320000.0,0.00028529566920934075,1.5240308876429275e-05,0.0012978283166439235,5.505149978319906,-3.544704820886776,-4.817006231029918,-2.8867827544275024,91.29461414698903
28,330000.0,0.00028061272639325914,1.4835435598476712e-05,0.0012687221138674364,5.518513939877887,-3.5518926366681924,-4.8286996973931515,-2.8966334903006143,92.60219970977552
29,340000.0,0.0002772218035307264,1.4452931608266177e-05,0.001241096669923811,5.531478917042255,-3.5571726153997125,-4.840044052411973,-2.90619438967018,94.25541320044698
30,350000.0,0.00026899156579486745,1.4090956077983356e-05,0.0012148366407568859,5.544068044350276,-3.5702613370465626,-4.851059538806491,-2.915482117775709,94.1470480282036
31,360000.0,0.00026745883513165544,1.3747866677332683e-05,0.0011898386177902657,5.556302500767287,-3.5727430512161567,-4.861764688171377,-2.9245119395789456,96.28518064739596
32,370000.0,0.000263782295663317,1.3422193374635028e-05,0.0011660096036998791,5.568201724066995,-3.578754356453604,-4.872176508558621,-2.933297872547256,97.5994493954273
33,380000.0,0.0002557771135371309,1.3112616295305893e-05,0.001143265717849507,5.57978359661681,-3.592138317985604,-4.882310647039709,-2.9418528191374103,97.19530314410976
34,390000.0,0.0002460137618072171,1.2817946921279985e-05,0.0011215310917778575,5.5910646070264995,-3.60904059814147,-4.892181531148187,-2.95018868213417,95.94536710481466
35,400000.0,0.0002565094301490292,1.2537112056225984e-05,0.0011007369227784634,5.6020599913279625,-3.590896664133434,-4.901802492411967,-2.9583164654404452,102.60377205961169
36,410000.0,0.00023443242314473927,1.226914009204273e-05,0.0010808206596370367,5.6127838567197355,-3.6299823234600366,-4.911185874629768,-2.9662463624680666,96.1172934893431
37,420000.0,0.0002202599818193627,1.2013149199358377e-05,0.001061725299362509,5.623249290397901,-3.6570644009597806,-4.920343129098163,-2.9739878339166044,92.50919236413233
38,430000.0,0.00023700127757304214,1.1768337133953051e-05,0.001043398777550982,5.633468455579586,-3.6252493128868286,-4.9292848986321385,-2.981549676434014,101.91054935640813
39,440000.0,0.0002150565656688756,1.1533972406246134e-05,0.0010257934380704594,5.643452676486188,-3.66744729391326,-4.938021091925414,-2.9889400834130857,94.62488889430526
40,450000.0,0.00021921249326464353,1.1309386605303353e-05,0.0010088655702115857,5.653212513775344,-3.6591346983570046,-4.946560949553426,-2.9961666989809315,98.64562196908959
41,460000.0,0.00021202280730625117,1.109396770457112e-05,0.0009925750034407454,5.662757831681574,-3.67361741947461,-4.9549131027213775,-3.0032366660764795,97.53049136087554
42,470000.0,0.00021667004088053734,1.0887154205537414e-05,0.0009768847515132966,5.672097857935717,-3.6642011347334793,-4.963085625693752,-3.010156669376569,101.83491921385254
43,480000.0,0.0002135547223709509,1.0688429999142555e-05,0.0009617606990313264,5.681241237375588,-3.6704908205051536,-4.971086082703639,-3.0169329737194346,102.50626673805642
44,490000.0,0.00021018853403907318,1.049731984410286e-05,0.0009471713246206817,5.690196080028514,-3.677390978790072,-4.97892157002495,-3.0235714585809492,102.99238167914585
45,500000.0,0.0001987021289686458,1.031338537721246e-05,0.0009330874558020843,5.698970004336019,-3.70179747967236,-4.986598753794016,-3.0300776490806767,99.3510644843229
46,510000.0,0.00019839531860909806,1.0136221583820126e-05,0.0009194820513771914,5.707570176097937,-3.7024685797938512,-4.994123904085694,-3.0364567439288113,101.18161249064
47,520000.0,0.00019260010685450045,9.96545366756546e-06,0.0009063300077713351,5.7160033436347994,-3.7153434762649264,-5.001502925680449,-3.042713640669354,100.15205556434023
48,530000.0,0.00018589120377433775,9.800734267520935e-06,0.0008936079862933072,5.724275869600789,-3.7307411602154525,-5.008741385900691,-3.048852958527614,98.522338000399
49,540000.0,0.0001864592551826101,9.641740978457316e-06,0.0008812942587073982,5.732393759822968,-3.729416054914749,-5.015844539845097,-3.054879059129915,100.68799779860946
50,550000.0,0.0001890710631910658,9.488174136297814e-06,0.0008693685688787483,5.740362689494244,-3.7233749336513897,-5.022817353307463,-3.060796065329072,103.98908475508618
51,560000.0,0.00017883557863440102,9.339754836167028e-06,0.0008578120085619181,5.748188027006201,-3.747546075766756,-5.029664523630426,-3.0666078783398087,100.14792403526457
52,570000.0,0.00018025401620941906,9.196223154948956e-06,0.0008466069056641544,5.7558748556724915,-3.744115050058423,-5.03639049871343,-3.072318193363066,102.74478923936887
53,580000.0,0.00017924359502069403,9.057336554085876e-06,0.0008357367235370496,5.763427993562937,-3.7465563541921987,-5.04299949436757,-3.077930513856419,103.96128511200254
54,590000.0,0.00017387972842008284,8.92286844159268e-06,0.0008251859700396503,5.770852011642144,-3.759751046798152,-5.049495510186876,-3.0834481645890452,102.58903976784887
55,600000.0,0.00016876336614699946,8.792606875023755e-06,0.0008149401152778928,5.778151250383644,-3.7727218207843047,-5.055882344085688,-3.088874303603464,101.25801968819968
56,610000.0,0.00017057508203268721,8.666353389489695e-06,0.0008049855170639244,5.785329835010767,-3.76808441118782,-5.062163605634421,-3.094211933192133,104.0508000399392
57,620000.0,0.0001705971913897219,8.543921936843112e-06,0.0007953093532580216,5.7923916894982534,-3.768028123074629,-5.068342728310972,-3.0994639099847388,105.77025866162758
58,630000.0,0.00017721822073490522,8.425137923889721e-06,0.0007858995602584876,5.799340549453582,-3.7514916280594948,-5.074422980771884,-3.1046329542313025,111.64747906299029
59,640000.0,0.00016380212676931393,8.309837338976545e-06,0.0007767447769935666,5.8061799739838875,-3.7856804637588657,-5.080407477235902,-3.1097216583568623,104.83336113236092
60,650000.0,0.0001550768644482452,8.197865957600506e-06,0.0007678342938461798,5.812913356642856,-3.809452988723582,-5.086299187062498,-3.1147324948552946,100.79996189135937
61,660000.0,0.00016914585902268387,8.089078618798144e-06,0.0007591580060089031,5.819543935541868,-3.7717386300108626,-5.092100943599135,-3.119667823582637,111.63626695497136
62,670000.0,0.00016303891356237606,7.983338565046529e-06,0.0007507063708245497,5.826074802700826,-3.7877087273234014,-5.097815452363223,-3.1245298985039263,109.23607208679196
63,680000.0,0.00016259795518739896,7.880516839248192e-06,0.0007424703687182278,5.832508912706237,-3.7888849203435075,-5.103445298617957,-3.129320873941997,110.5666095274313
64,690000.0,0.00015004759455406575,7.780491733107094e-06,0.0007344414673708586,5.838849090737256,-3.8237709624535197,-5.108992954395099,-3.134042810371727,103.53284024230537
65,700000.0,0.00014777518226994523,7.683148281843682e-06,0.0007266115888227779,5.845098040014257,-3.830398496308071,-5.114460785012475,-3.138697679798864,103.44262758896166
66,710000.0,0.00014868441913441316,7.588377800757965e-06,0.0007189730792299015,5.8512583487190755,-3.8277345394705193,-5.119851055129191,-3.143287370758682,105.56593758543335
67,720000.0,0.0001445380901704102,7.496077459641156e-06,0.0007115186810247221,5.857332496431268,-3.8400176880567285,-5.12516593437736,-3.1478136929662783,104.06742492269534
68,730000.0,0.00014593000617941276,7.406149891468252e-06,0.0007042415072606102,5.863322860120456,-3.8358553991396023,-5.130407502605399,-3.152278381647255,106.52890451097132
69,740000.0,0.00014809753145835194,7.318502832183944e-06,0.0006971350179410184,5.869231719730976,-3.829452180391357,-5.135577754764604,-3.1566831015748043,109.59217327918043
70,750000.0,0.0001454326285365731,7.23304878872921e-06,0.0006901929981556205,5.8750612633917,-3.8373381464091123,-5.140678605467738,-3.1610294508367685,109.07447140242982
71,760000.0,0.0001430087895806873,7.14970473275177e-06,0.0006834095378635054,5.880813592280791,-3.8446372691847266,-5.145711893245692,-3.1653189643540776,108.68668008132234
72,770000.0,0.0001426583909364826,7.068391817705315e-06,0.0006767790131795836,5.886490725172482,-3.845702678754615,-5.1506793845259216,-3.169553117170004,109.84696102109162
73,780000.0,0.0001400184400004325,6.989035117274328e-06,0.0006702960690346094,5.892094602690481,-3.8538147652998282,-5.15558277735417,-3.173733327527926,109.21438320033734
74,790000.0,0.00013766176618822115,6.911563383267105e-06,0.0006639556030918921,5.897627091290442,-3.86118666278695,-5.160423704879136,-3.177860959753723,108.75279528869471
75,800000.0,0.00013179602334037932,6.835908821302632e-06,0.0006577527508150615,5.903089986991944,-3.8800976934399167,-5.165203738617951,-3.181937326957495,105.43681867230346
76,810000.0,0.00013234858532382214,6.7620068827798285e-06,0.0006516828715913237,5.9084850188786495,-3.8782806965185928,-5.169924391518818,-3.185963693568048,107.20235411229594
77,820000.0,0.0001368382250358051,6.689796071762965e-06,0.0006457415358236477,5.913813852383717,-3.863792567797081,-5.174587120835752,-3.1899412777124074,112.20734452936017
78,830000.0,0.00013163291641591604,6.619217765546787e-06,0.0006399245129133779,5.919078092376074,-3.8806354965102425,-5.179193330829064,-3.1938712534516096,109.25532062521032
79,840000.0,0.00013424573251076788,6.5502160477808795e-06,0.0006342277600619868,5.924279286061882,-3.872099511039822,-5.183744375304147,-3.197754752883057,112.76641530904502
80,850000.0,0.000127973371928846,6.482737553136684e-06,0.0006286474118271576,5.929418925714293,-3.8928803868163255,-5.188241560000006,-3.201592868118901,108.77736613951909
81,860000.0,0.0001264991302129288,6.416731322593749e-06,0.0006231797703742174,5.9344984512435675,-3.897912460614836,-5.192686144838122,-3.2053866531491084,108.78925198311876
82,870000.0,0.00012401378072250143,6.352148668505445e-06,0.0006178212963691616,5.939519252618618,-3.906530052263583,-5.197079346041291,-3.2091371255972025,107.89198922857624
83,880000.0,0.0001178026856633613,6.288943048679559e-06,0.0006125686004642461,5.944482672150168,-3.928844808398811,-5.2014223381313975,-3.2128452683760105,103.66636338375794
84,890000.0,0.00012241416487702872,6.2270699487769044e-06,0.0006074184353313693,5.949390006644912,-3.9121683258832674,-5.205716255814298,-3.2165120312501756,108.94860674055556
85,900000.0,0.00011919318688377429,6.166486772392097e-06,0.0006023676882023068,5.954242509439325,-3.923748568281567,-5.2099621957594096,-3.2201383323116746,107.27386819539686
86,910000.0,0.00012104082437578054,6.107152738235704e-06,0.0005974133738783486,5.959041392321094,-3.917068127114469,-5.214161218280957,-3.2237250593740803,110.14715018196028
87,920000.0,0.00012027686467808174,6.049028783886722e-06,0.0005925526281750189,5.963787827345556,-3.9198179014125194,-5.218314348927361,-3.2272730712908912,110.6547155038352
88,930000.0,0.00011684583456632811,5.992077475629362e-06,0.0005877827017704184,5.968482948553935,-3.932386765146833,-5.222422579984693,-3.230783199202839,108.66662614668515
89,940000.0,0.00011967440393167524,5.9362629239288145e-06,0.000583100954428311,5.973127853599698,-3.9219987269530034,-5.226486871899736,-3.2342562477187093,112.49393969577473
90,950000.0,0.00012039838582498892,5.8815507041376704e-06,0.0005785048495694267,5.977723605288848,-3.9193793356031064,-5.230508154627742,-3.237692996033902,114.37846653373947
91,960000.0,0.00012163877001853083,5.827907782058135e-06,0.0005739919491665838,5.982271233039568,-3.9149279799852024,-5.234487328909623,-3.2410941989906115,116.7732192177896
92,970000.0,0.00011347898623600996,5.775302444015663e-06,0.000569559908941181,5.986771734266245,-3.9450845526265677,-5.238425267482964,-3.2444605880832644,110.07461664892966
93,980000.0,0.00011038229917912637,5.723704231127313e-06,0.0005652064738403746,5.991226075692495,-3.957100564153631,-5.242322816230933,-3.247792872412563,108.17465319554384
94,990000.0,0.00011575728846911467,5.673083877473337e-06,0.0005609294737758758,5.99563519459755,-3.9364516548044746,-5.246180795272856,-3.251091739591259,114.59971558442352


==> csv/file_2.00.csv <==
0,50000.0,0.0009035826171874999,2e-05,0.0023413520424759265,4.698970004336019,-3.044032132479611,-4.698970004336019,-2.630533281472132,45.17913085937499
1,60000.0,0.0008127841796874999,1.6666666666666667e-05,0.002017436681930439,4.778151250383644,-3.090024758235952,-4.778151250383644,-2.6952000869006825,48.76705078124999
2,70000.0,0.0006051065848214284,1.4285714285714285e-05,0.0017780275098287928,4.845098040014257,-3.218168121012291,-4.845098040014257,-2.7500615238638835,42.35746093749999
3,80000.0,0.0005784125976562497,1.25e-05,0.001593239695723932,4.903089986991944,-3.2377622568044413,-4.903089986991944,-2.7977188816381218,46.273007812499976
4,90000.0,0.0005556496310763887,1.1111111111111112e-05,0.0014459170896975655,4.954242509439325,-3.2551989696659827,-4.954242509439325,-2.839856609198592,50.008466796874984
5,100000.0,0.0005189774414062499,1e-05,0.0013254745276195996,5.0,-3.284851519387975,-5.0,-2.877628613929036,51.89774414062499
6,110000.0,0.00046513707386363614,9.090909090909091e-06,0.001225010316223768,5.041392685158225,-3.3324190435615497,-5.041392685158225,-2.9118602539441905,51.16507812499997
7,120000.0,0.0004214637858072916,8.333333333333334e-06,0.0011398233575007001,5.079181246047625,-3.375239736103858,-5.079181246047625,-2.943162447616858,50.575654296874994
8,130000.0,0.0004073867938701921,7.692307692307692e-06,0.0010665957554784726,5.113943352306837,-3.389993053495556,-5.113943352306837,-2.9720001489261083,52.96028320312497
9,140000.0,0.00035321580287388374,7.142857142857143e-06,0.001002915899217718,5.146128035678238,-3.451959874326077,-5.146128035678238,-2.9987354837662523,49.45021240234372
10,150000.0,0.00035165839843749976,6.666666666666667e-06,0.000946986892349626,5.176091259055681,-3.453879006143343,-5.176091259055681,-3.0236560322106913,52.74875976562497
11,160000.0,0.00032174752807617176,6.25e-06,0.0008974411854812964,5.204119982655925,-3.492484781010995,-5.204119982655925,-3.0469940036498047,51.479604492187484
12,170000.0,0.00032624911319508257,5.882352941176471e-06,0.0008532187418291635,5.230448921378274,-3.486450660144101,-5.230448921378274,-3.068939613391866,55.462349243164034
13,180000.0,0.0003194778781467012,5.555555555555556e-06,0.0008134846336113321,5.2552725051033065,-3.4955592086524847,-5.2552725051033065,-3.0896506462929922,57.50601806640622
14,190000.0,0.0002910369551809209,5.263157894736842e-06,0.0007775719003945426,5.278753600952829,-3.5360518618314494,-5.278753600952829,-3.109259442171409,55.29702148437497
15,200000.0,0.0002982275268554686,5e-06,0.0007449410471397999,5.301029995663981,-3.5254522729900133,-5.301029995663981,-3.12787809492275,59.645505371093726
16,210000.0,0.0002589134579613094,4.7619047619047615e-06,0.000715150773735993,5.3222192947339195,-3.5868453749555043,-5.3222192947339195,-3.1456023871520022,54.37182617187497
17,220000.0,0.00026527636718749975,4.5454545454545455e-06,0.0006878364518883389,5.342422680822207,-3.5763014385107974,-5.342422680822207,-3.16251481247086,58.36080078124994
18,230000.0,0.0002550242946458898,4.347826086956521e-06,0.0006626940507474768,5.361727836017593,-3.593418444946175,-5.361727836017593,-3.1786869282155115,58.65558776855465
19,240000.0,0.0002586051635742186,4.166666666666667e-06,0.0006394679621340754,5.380211241711606,-3.5873628078028723,-5.380211241711606,-3.194181209147681,62.065239257812465
20,250000.0,0.0002350757104492186,4e-06,0.0006179416610715949,5.3979400086720375,-3.628792242686374,-5.3979400086720375,-3.2090525240545955,58.768927612304644
21,260000.0,0.00023379086303710917,3.846153846153846e-06,0.0005979304576099698,5.414973347970818,-3.6311724658435742,-5.414973347970818,-3.22334932375824,60.78562438964838
22,270000.0,0.0002342885131835936,3.7037037037037037e-06,0.000579275811510303,5.431363764158987,-3.63024900369186,-5.431363764158987,-3.2371146057093356,63.25789855957027
23,280000.0,0.00020706984383719293,3.5714285714285714e-06,0.0005618408290027926,5.447158031342219,-3.6838831440264292,-5.447158031342219,-3.250386703784649,57.97955627441402
24,290000.0,0.00021936865865773155,3.4482758620689654e-06,0.0005455066635480056,5.4623979978989565,-3.658825420263081,-5.4623979978989565,-3.263199939989565,63.61691101074215
25,300000.0,0.00020921909993489566,3.3333333333333333e-06,0.0005301696150381504,5.477121254719663,-3.679398670580639,-5.477121254719663,-3.275585166077464,62.7657299804687
26,310000.0,0.00018709281281502002,3.225806451612903e-06,0.0005157387737447111,5.491361693834273,-3.727942895635907,-5.491361693834273,-3.2875702166825613,57.99877197265621
27,320000.0,0.0001925415000915526,3.125e-06,0.0005021340928873021,5.505149978319906,-3.7154756489177267,-5.505149978319906,-3.2991802907742884,61.61328002929683
28,330000.0,0.00018966290653113144,3.0303030303030305e-06,0.0004892848012231397,5.518513939877887,-3.7220175982840016,-5.518513939877887,-3.3104382746292735,62.58875915527337
29,340000.0,0.00019187533569335922,2.9411764705882355e-06,0.000477128087438989,5.531478917042255,-3.716980847362994,-5.531478917042255,-3.32136501676592,65.23761413574213
30,350000.0,0.0001838181065150668,2.8571428571428573e-06,0.00046560800337233513,5.544068044350276,-3.7356117118167314,-5.544068044350276,-3.331979563172239,64.33633728027338
31,360000.0,0.0001749715830485024,2.777777777777778e-06,0.0004546745445975974,5.556302500767287,-3.757032478898531,-5.556302500767287,-3.342299359518795,62.98976989746087
32,370000.0,0.00017981224266258431,2.7027027027027026e-06,0.0004442828756782363,5.568201724066995,-3.7451807423035874,-5.568201724066995,-3.3523404257682925,66.53052978515619
33,380000.0,0.00017700436722604835,2.631578947368421e-06,0.00043439267411586005,5.57978359661681,-3.7520160181648845,-5.57978359661681,-3.362117507585612,67.26165954589837
34,390000.0,0.00016236260047325707,2.564102564102564e-06,0.00042496757223535724,5.5910646070264995,-3.789514001441094,-5.5910646070264995,-3.371644208153337,63.32141418457026
35,400000.0,0.0001658394638061522,2.5e-06,0.000415974680304491,5.6020599913279625,-3.780312115077279,-5.6020599913279625,-3.380933103360509,66.33578552246088
36,410000.0,0.00016499184957364697,2.4390243902439023e-06,0.00040738417737239103,5.6127838567197355,-3.782537508953471,-5.6127838567197355,-3.3899958428206474,67.64665832519526
37,420000.0,0.00015742761375790536,2.3809523809523808e-06,0.0003991689588282408,5.623249290397901,-3.802919087409975,-5.623249290397901,-3.3988432387618337,66.11959777832026
38,430000.0,0.00015240669569858268,2.325581395348837e-06,0.0003913043316819894,5.633468455579586,-3.816995952674441,-5.633468455579586,-3.407485344496016,65.53487915039055
39,440000.0,0.00015498682195490043,2.2727272727272728e-06,0.00038376775016838875,5.643452676486188,-3.8097052269624374,-5.643452676486188,-3.415931523900669,68.1942016601562
40,450000.0,0.00014628912896050332,2.222222222222222e-06,0.00037653858556159253,5.653212513775344,-3.8347879459723226,-5.653212513775344,-3.4241905131210646,65.83010803222649
41,460000.0,0.00015753896165930694,2.1739130434782607e-06,0.00036959792512689105,5.662757831681574,-3.80261202129605,-5.662757831681574,-3.4322704755159763,72.46792236328119
42,470000.0,0.00015222669625789554,2.1276595744680853e-06,0.00036292839598043176,5.672097857935717,-3.8175091779149932,-5.672097857935717,-3.440179050716079,71.5465472412109
43,480000.0,0.0001441229413350422,2.0833333333333334e-06,0.0003565140103168929,5.681241237375588,-3.841266883154082,-5.681241237375588,-3.447923398536497,69.17901184082025
44,490000.0,0.00015331331089564725,2.040816326530612e-06,0.00035034002903014204,5.690196080028514,-3.814420137398916,-5.690196080028514,-3.4555102383782277,75.12352233886715
45,500000.0,0.00015207210693359366,2e-06,0.0003443928412172847,5.698970004336019,-3.817950436937881,-5.698970004336019,-3.4629458846636303,76.03605346679683
46,510000.0,0.00014374672205307896,1.96078431372549e-06,0.00033865985744138373,5.707570176097937,-3.842402050015662,-5.707570176097937,-3.4702362787757846,73.31082824707028
47,520000.0,0.00014687104445237372,1.923076923076923e-06,0.00033312941494772927,5.7160033436347994,-3.8330638166949274,-5.7160033436347994,-3.4773870179078332,76.37294311523434
48,530000.0,0.00014288965534714024,1.8867924528301887e-06,0.00032779069329492657,5.724275869600789,-3.844999211294926,-5.724275869600789,-3.4844033811744155,75.73151733398433
49,540000.0,0.00013877007717556414,1.8518518518518519e-06,0.00032263363908495993,5.732393759822968,-3.8577041701817194,-5.732393759822968,-3.491290353291331,74.93584167480464
50,550000.0,0.00013596683682528404,1.818181818181818e-06,0.0003176488986635143,5.740362689494244,-3.866567005895073,-5.740362689494244,-3.498052646090368,74.78176025390623
51,560000.0,0.00013776085008893686,1.7857142857142857e-06,0.00031282775781949954,5.748188027006201,-3.8608741859557854,-5.748188027006201,-3.5046947181026384,77.14607604980465
52,570000.0,0.00014054679576137606,1.7543859649122807e-06,0.0003081620876459737,5.7558748556724915,-3.852179051152349,-5.7558748556724915,-3.511220792414933,80.11167358398436
53,580000.0,0.0001227157150794719,1.7241379310344827e-06,0.0003036442958376518,5.763427993562937,-3.911099817588621,-5.763427993562937,-3.5176348729787645,71.1751147460937
54,590000.0,0.0001369626671742584,1.6949152542372882e-06,0.00029926728279628203,5.770852011642144,-3.8633977952502745,-5.770852011642144,-3.5239407595303374,80.80797363281246
55,600000.0,0.0001237857910156249,1.6666666666666667e-06,0.00029502440199713796,5.778151250383644,-3.9073292037622838,-5.778151250383644,-3.5301420612611016,74.27147460937493
56,610000.0,0.00012926133152695943,1.6393442622950819e-06,0.00029090942413998675,5.785329835010767,-3.888531374702743,-5.785329835010767,-3.5362422093624377,78.84941223144526
57,620000.0,0.00012563410112934726,1.6129032258064516e-06,0.0002869165046680318,5.7923916894982534,-3.9008924631292787,-5.7923916894982534,-3.5422444685539873,77.8931427001953
58,630000.0,0.0001251016913519965,1.5873015873015873e-06,0.00028304015429004236,5.799340549453582,-3.9027368186848888,-5.799340549453582,-3.5481519476929173,78.81406555175779
59,640000.0,0.00012543192005157465,1.5625e-06,0.0002792752121854724,5.8061799739838875,-3.9015919297077466,-5.8061799739838875,-3.5539676095507,80.27642883300778
60,650000.0,0.00011801588885967541,1.5384615384615385e-06,0.00027561682161090394,5.812913356642856,-3.9280595182909477,-5.812913356642856,-3.5596942798346225,76.71032775878902
61,660000.0,0.00012174443562825517,1.5151515151515152e-06,0.0002720604076595361,5.819543935541868,-3.914550879239968,-5.819543935541868,-3.565334655523013,80.3513275146484
62,670000.0,0.0001129824838211287,1.4925373134328358e-06,0.0002686016569544314,5.826074802700826,-3.9469888819102517,-5.826074802700826,-3.570891312575916,75.69826416015623
63,680000.0,0.00011520107673196229,1.4705882352941177e-06,0.00026523649908145744,5.832508912706237,-3.938543461741241,-5.832508912706237,-3.5763667130765677,78.33673217773436
64,690000.0,0.00011710102822124098,1.4492753623188406e-06,0.0002619610895898629,5.838849090737256,-3.931439291530108,-5.838849090737256,-3.581763211853402,80.79970947265628
65,700000.0,0.00011183811383928568,1.4285714285714286e-06,0.0002587717944076604,5.845098040014257,-3.9514101659554903,-5.845098040014257,-3.587083062627273,78.28667968749997
66,710000.0,0.00011386218261718749,1.4084507042253521e-06,0.00025566517553582467,5.8512583487190755,-3.9436204954804217,-5.8512583487190755,-3.592328423724208,80.84214965820311
67,720000.0,0.00010988664245605465,1.388888888888889e-06,0.0002526379779000927,5.857332496431268,-3.9590550961133335,-5.857332496431268,-3.597501363390032,79.11838256835935
68,730000.0,0.00010838147056266054,1.3698630136986302e-06,0.0002496871172521432,5.863322860120456,-3.9650449606043443,-5.863322860120456,-3.60260386473972,79.11847351074219
69,740000.0,0.00011014909733952706,1.3513513513513513e-06,0.00024680966902337377,5.869231719730976,-3.958019057497042,-5.869231719730976,-3.6076378303712047,81.51033203125002
70,750000.0,0.00010697606770833333,1.3333333333333334e-06,0.00024400285804459097,5.8750612633917,-3.9707133702095505,-5.8750612633917,-3.6126050866705923,80.23205078125
71,760000.0,0.00010954307797080591,1.3157894736842106e-06,0.0002412640490538512,5.880813592280791,-3.960415060312874,-5.880813592280791,-3.617507387833231,83.2527392578125
72,770000.0,0.00010568215506417409,1.2987012987012986e-06,0.000238590737922592,5.886490725172482,-3.9759983391961775,-5.886490725172482,-3.6223464196228616,81.37525939941405
73,780000.0,0.00010987965745192307,1.282051282051282e-06,0.0002359805435372021,5.892094602690481,-3.959082703155475,-5.892094602690481,-3.6271238028890584,85.7061328125
74,790000.0,0.0001023207536528382,1.2658227848101265e-06,0.00023343120027940039,5.897627091290442,-3.990036269682027,-5.897627091290442,-3.6318410968613977,80.83339538574218
75,800000.0,9.744378814697265e-05,1.25e-06,0.00023094055105433653,5.903089986991944,-4.011245841097199,-5.903089986991944,-3.6364998022371373,77.95503051757812
76,810000.0,0.00010342541503906249,1.234567901234568e-06,0.00022850654082025683,5.9084850188786495,-3.985372727635129,-5.9084850188786495,-3.641101364077769,83.77458618164061
77,820000.0,0.00010119647663395576,1.2195121951219512e-06,0.00022612721057798597,5.913813852383717,-3.9948346080996644,-5.913813852383717,-3.6456471745284658,82.98111083984372
78,830000.0,9.824817188676582e-05,1.2048192771084338e-06,0.00022380069178240978,5.919078092376074,-4.007675521836773,-5.919078092376074,-3.650138575373268,81.54598266601563
79,840000.0,9.680117289225257e-05,1.1904761904761904e-06,0.00022152520114166688,5.924279286061882,-4.0141193805268625,-5.924279286061882,-3.6545768604377797,81.31298522949216
80,850000.0,9.763730612362131e-05,1.176470588235294e-06,0.00021929903577291328,5.929418925714293,-4.010384211554989,-5.929418925714293,-3.658963277850173,82.99171020507812
81,860000.0,9.82965080793514e-05,1.1627906976744186e-06,0.00021712056868635884,5.9344984512435675,-4.007461909927837,-5.9344984512435675,-3.6632990321704098,84.53499694824221
82,870000.0,9.238071415342136e-05,1.1494252873563219e-06,0.00021498824457181652,5.939519252618618,-4.034418684742738,-5.939519252618618,-3.667585286396803,80.37122131347658
83,880000.0,9.701174996115945e-05,1.1363636363636364e-06,0.00021290057586429993,5.944482672150168,-4.01317566125695,-5.944482672150168,-3.671823163858298,85.37033996582032
84,890000.0,8.616593195883074e-05,1.1235955056179775e-06,0.00021085613906726472,5.949390006644912,-4.064664410356463,-5.949390006644912,-3.676013750000201,76.68767944335936
85,900000.0,8.383128390842015e-05,1.111111111111111e-06,0.00020885357131395058,5.954242509439325,-4.076593882402989,-5.954242509439325,-3.6801580940704857,75.44815551757813
86,910000.0,9.197665505880839e-05,1.098901098901099e-06,0.00020689156714896398,5.959041392321094,-4.03632238858582,-5.959041392321094,-3.6842572107132345,83.69875610351563
87,920000.0,9.0350806194803e-05,1.0869565217391303e-06,0.00020496887551375712,5.963787827345556,-4.04406796790225,-5.963787827345556,-3.6883120814753045,83.12274169921876
88,930000.0,8.500879496912803e-05,1.0752688172043011e-06,0.00020308429692103647,5.968482948553935,-4.07053614006257,-5.968482948553935,-3.6923236562318156,79.05817932128906
89,940000.0,9.067891352227394e-05,1.0638297872340427e-06,0.00020123668080437927,5.973127853599698,-4.042493692053547,-5.973127853599698,-3.6962928545356677,85.2381787109375
90,950000.0,8.600451981393916e-05,1.0526315789473683e-06,0.00019942492303046686,5.977723605288848,-4.065478724585817,-5.977723605288848,-3.700220566895888,81.70429382324221
91,960000.0,8.663449732462568e-05,1.0416666666666667e-06,0.0001976479635623703,5.982271233039568,-4.062309140148247,-5.982271233039568,-3.70410765598927,83.16911743164066
92,970000.0,9.407448868899004e-05,1.0309278350515464e-06,0.0001959047842632562,5.986771734266245,-4.0265281334668135,-5.986771734266245,-3.707954957809445,91.25225402832034
93,980000.0,8.372927046795281e-05,1.020408163265306e-06,0.00019419440683073055,5.991226075692495,-4.077122692777407,-5.991226075692495,-3.711763282757215,82.05468505859376
94,990000.0,8.041331713127368e-05,1.01010101010101e-06,0.00019251589085281094,5.99563519459755,-4.094672022424468,-5.99563519459755,-3.7155334166757243,79.60918395996094
95,1000000.0,8.531865356445313e-05,1e-06,0.00019086833197722234,6.0,-4.0689560068810975,-6.0,-3.7192661218337864,85.31865356445313
96,1010000.0,7.98999948029471e-05,9.900990099009902e-07,0.00018925086018635722,6.004321373782642,-4.097453248934462,-6.004321373782642,-3.7229621378604425,80.69899475097658
97,1020000.0,8.131226423674937e-05,9.80392156862745e-07,0.00018766263817082525,6.008600171761918,-4.089843945320499,-6.008600171761918,-3.7266221826336414,82.93850952148435
98,1030000.0,7.90888251147224e-05,9.70873786407767e-07,0.0001861028597950582,6.012837224705172,-4.1018848759696125,-6.012837224705172,-3.7302469531257056,81.46148986816407
99,1040000.0,7.986224423922024e-05,9.615384615384615e-07,0.00018457074864892565,6.017033339298781,-4.097658489696219,-6.017033339298781,-3.7338371262080905,83.05673400878905
100,1050000.0,7.844552176339287e-05,9.523809523809523e-07,0.00018306555667976877,6.021189299069938,-4.105431844033192,-6.021189299069938,-3.737393359417761,82.36779785156251
101,1060000.0,7.838290923496462e-05,9.433962264150943e-07,0.00018158656289967164,6.02530586526477,-4.105778621423823,-6.02530586526477,-3.7409162916873706,83.08588378906249
102,1070000.0,7.989800968348424e-05,9.345794392523365e-07,0.00018013307216316896,6.02938377768521,-4.097464039137149,-6.02938377768521,-3.744406544041265,85.49087036132813
103,1080000.0,8.018413515444154e-05,9.259259259259259e-07,0.0001787044140109364,6.033423755486949,-4.095911550624189,-6.033423755486949,-3.7478647202592255,86.59886596679686
104,1090000.0,7.582174430637184e-05,9.174311926605505e-07,0.0001772999415753306,6.037426497940624,-4.1202062286946255,-6.037426497940624,-3.7512914075097177,82.64570129394531
105,1100000.0,7.730861150568184e-05,9.09090909090909e-07,0.000175919030543939,6.041392685158225,-4.1117721267661125,-6.041392685158225,-3.754687176954325,85.03947265625003
106,1110000.0,7.894801179353183e-05,9.009009009009009e-07,0.00017456107817757078,6.045322978786658,-4.102658802678747,-6.045322978786658,-3.758052584324916,87.63229309082033
107,1120000.0,7.632848194667272e-05,8.928571428571428e-07,0.0001732255023793696,6.049218022670182,-4.117313374965963,-6.049218022670182,-3.761388170475017,85.48789978027345
108,1130000.0,7.88784903467229e-05,8.849557522123894e-07,0.0001719117408119589,6.05307844348342,-4.103041409937559,-6.05307844348342,-3.7646944619067564,89.13269409179688
109,1140000.0,6.945363844486707e-05,8.771929824561404e-07,0.00017061925005974242,6.056904851336473,-4.158304998088523,-6.056904851336473,-3.76797197127467,79.17714782714846
110,1150000.0,7.467365457286006e-05,8.695652173913044e-07,0.00016934750483367828,6.060697840353612,-4.1268325935225825,-6.060697840353612,-3.771221197867583,85.87470275878907
111,1160000.0,7.445921220450569e-05,8.620689655172414e-07,0.00016809599721602663,6.064457989226918,-4.128081563028263,-6.064457989226918,-3.7744426280696866,86.3726861572266
112,1170000.0,7.477904647435899e-05,8.547008547008547e-07,0.0001668642359427371,6.068185861746161,-4.126220076940083,-6.068185861746161,-3.7776367358019036,87.49148437500001
113,1180000.0,7.328429555084747e-05,8.474576271186441e-07,0.0001656517457212981,6.071882007306125,-4.134989082471283,-6.071882007306125,-3.780803982944522,86.47546875
114,1190000.0,7.269402768431593e-05,8.403361344537815e-07,0.00016445806658201248,6.075546961392531,-4.138501267962005,-6.075546961392531,-3.7839448197420587,86.50589294433595
115,1200000.0,6.894785410563152e-05,8.333333333333333e-07,0.00016328275326079738,6.079181246047625,-4.161479246015841,-6.079181246047625,-3.7870596851912364,82.73742492675783
116,1210000.0,7.36561259119964e-05,8.264462809917355e-07,0.00016212537461172903,6.08278537031645,-4.132791127448098,-6.08278537031645,-3.7901490074129134,89.12391235351565
117,1220000.0,7.27889579397733e-05,8.196721311475409e-07,0.00016098551304766738,6.086359830674748,-4.1379344980158805,-6.086359830674748,-3.793213204008754,88.80252868652343
118,1230000.0,7.096148135797765e-05,8.130081300813008e-07,0.00015986276400740073,6.089905111439398,-4.148977326957612,-6.089905111439398,-3.796252682403395,87.28262207031251
119,1240000.0,6.852821940760463e-05,8.064516129032258e-07,0.0001587567354478511,6.093421685162235,-4.164130552459539,-6.093421685162235,-3.799267840172792,84.97499206542973
120,1250000.0,6.646236621093751e-05,8e-07,0.00015766704735996933,6.096910013008056,-4.177424200913764,-6.096910013008056,-3.802259065359434,83.07795776367189
121,1260000.0,6.762559678819445e-05,7.936507936507937e-07,0.0001565933313070372,6.1003705451175625,-4.1698888892690915,-6.1003705451175625,-3.805226736775028,85.20825195312501
122,1270000.0,6.602824485959031e-05,7.874015748031496e-07,0.00015553522998417092,6.103803720955957,-4.180270246842175,-6.103803720955957,-3.808171224291265,83.85587097167969
123,1280000.0,6.603635215759278e-05,7.8125e-07,0.0001544923967978941,6.107209969647869,-4.180216925136441,-6.107209969647869,-3.811092889119219,84.52653076171875
124,1290000.0,6.72304214359254e-05,7.751937984496125e-07,0.00015346449546471927,6.110589710299249,-4.17243416634868,-6.110589710299249,-3.8139920840779062,86.72724365234377
125,1300000.0,6.381913592998799e-05,7.692307692307693e-07,0.0001524511996277371,6.113943352306837,-4.195049080170377,-6.113943352306837,-3.8168691538525086,82.96487670898439
126,1310000.0,6.937131785618442e-05,7.633587786259542e-07,0.00015145219249027605,6.117271295655764,-4.158820055071861,-6.117271295655764,-3.8197244352427377,90.87642639160158
127,1320000.0,6.431202189127607e-05,7.575757575757576e-07,0.0001504671664657484,6.12057393120585,-4.191707836515492,-6.12057393120585,-3.822558257401782,84.89186889648441
128,1330000.0,6.505118187925872e-05,7.518796992481203e-07,0.0001494958228428514,6.123851640967086,-4.186744808572379,-6.123851640967086,-3.825370942066268,86.5180718994141
129,1340000.0,6.71251621531017e-05,7.462686567164179e-07,0.0001485378714653409,6.127104798364807,-4.173114652173398,-6.127104798364807,-3.8281628037776336,89.94771728515629
130,1350000.0,6.530997811776622e-05,7.407407407407407e-07,0.0001475930304256404,6.1303337684950066,-4.18502046175042,-6.1303337684950066,-3.830934150095299,88.1684704589844
131,1360000.0,6.382878112792973e-05,7.352941176470589e-07,0.0001466610257715899,6.133538908370218,-4.194983448762557,-6.133538908370218,-3.8336852818019977,86.80714233398443
132,1370000.0,6.26554841647183e-05,7.299270072992701e-07,0.0001457415912256803,6.136720567156407,-4.203040909693992,-6.136720567156407,-3.836416493101607,85.83801330566408
133,1380000.0,6.279667641460034e-05,7.246376811594203e-07,0.00014483446791615454,6.139879086401237,-4.202063341183118,-6.139879086401237,-3.839128071809809,86.65941345214847
134,1390000.0,6.10608225211823e-05,7.194244604316547e-07,0.00014393940411939286,6.143014800254095,-4.214237349824374,-6.143014800254095,-3.8418202995378907,84.87454330444339
135,1400000.0,6.119873788016186e-05,7.142857142857143e-07,0.00014305615501303119,6.146128035678238,-4.2132575343468135,-6.146128035678238,-3.844493451869976,85.6782330322266
136,1410000.0,6.014640342766513e-05,7.092198581560284e-07,0.00014218448243929292,6.14921911265538,-4.220790337039323,-6.14921911265538,-3.8471477985339684,84.80642883300783
137,1420000.0,6.456638389909774e-05,7.042253521126761e-07,0.0001413241546780428,6.152288344383057,-4.189993535982953,-6.152288344383057,-3.849783603566477,91.68426513671879
138,1430000.0,6.282359602067855e-05,6.993006993006993e-07,0.00014047494622909795,6.155336037465061,-4.2018772082234115,-6.155336037465061,-3.85240112547197,89.83774230957033
139,1440000.0,6.0527468363444015e-05,6.944444444444445e-07,0.00013963663760335754,6.158362492095249,-4.218047490613792,-6.158362492095249,-3.8550006173763993,87.15955444335938
140,1450000.0,6.0840970164331914e-05,6.896551724137931e-07,0.00013880901512233556,6.161368002234975,-4.215803869345263,-6.161368002234975,-3.8575823271755305,88.21940673828128
141,1460000.0,5.741273603047412e-05,6.849315068493151e-07,0.00013799187072570263,6.164352855784437,-4.24099175613493,-6.164352855784437,-3.8601464976781856,83.82259460449222
142,1470000.0,6.061446333904658e-05,6.802721088435375e-07,0.00013718500178646595,6.1673173347481764,-4.217423735588241,-6.1673173347481764,-3.8626933667446184,89.10326110839847
143,1480000.0,5.933484835238072e-05,6.756756756756756e-07,0.0001363882109334339,6.1702617153949575,-4.226690163264496,-6.1702617153949575,-3.8652231674202078,87.81557556152346
144,1490000.0,5.9541783684852165e-05,6.711409395973154e-07,0.00013560130588063132,6.173186268412274,-4.225178159395615,-6.173186268412274,-3.867736128064668,88.71725769042973
145,1500000.0,5.820878702799483e-05,6.666666666666667e-07,0.00013482409926334965,6.176091259055681,-4.235011450578325,-6.176091259055681,-3.870232472476949,87.31318054199224
146,1510000.0,5.5225219726562534e-05,6.622516556291391e-07,0.00013405640848053053,6.17897694729317,-4.257862547510058,-6.17897694729317,-3.8727124200159992,83.39008178710942
147,1520000.0,5.747660305625517e-05,6.578947368421053e-07,0.0001332980555431996,6.181843587944773,-4.240508907161302,-6.181843587944773,-3.875176185717558,87.36443664550787
148,1530000.0,5.74318424798305e-05,6.535947712418301e-07,0.00013254886692867898,6.184691430817598,-4.240847250826827,-6.184691430817598,-3.8776239804071273,87.87071899414066
149,1540000.0,5.5464372511033924e-05,6.493506493506493e-07,0.0001318086734403229,6.187520720836463,-4.255985895981374,-6.1875207208364635,-3.8800560108092785,85.41513366699225
150,1550000.0,5.276543086882564e-05,6.451612903225806e-07,0.0001310773100725331,6.190331698170292,-4.277650511173819,-6.190331698170292,-3.8824724796534276,81.78641784667974
151,1560000.0,5.6272155370467786e-05,6.41025641025641e-07,0.00013035461588082201,6.193124598354461,-4.249706449914898,-6.193124598354462,-3.8848735857762264,87.78456237792975
152,1570000.0,5.672800246317679e-05,6.369426751592356e-07,0.00012964043385670462,6.195899652409234,-4.2462025087760935,-6.195899652409234,-3.8872595242206867,89.06296386718756
153,1580000.0,5.5034649040125635e-05,6.329113924050633e-07,0.0001289346108072104,6.198657086954422,-4.259363798706365,-6.198657086954423,-3.8896304863321696,86.9547454833985
154,1590000.0,5.8243729885269314e-05,6.289308176100629e-07,0.00012823699723881618,6.201397124320452,-4.234750820907899,-6.201397124320452,-3.8919866598513577,92.60753051757821
155,1600000.0,5.350055389404301e-05,6.25e-07,0.00012754744724561155,6.204119982655925,-4.2716417216819265,-6.204119982655925,-3.894328229004319,85.60088623046882
156,1610000.0,5.488139769749616e-05,6.211180124223603e-07,0.00012686581840151695,6.20682587603185,-4.260574836722217,-6.20682587603185,-3.8966553745897747,88.35905029296882
157,1620000.0,5.2685684769241935e-05,6.17283950617284e-07,0.00012619197165638407,6.209515014542631,-4.278307370940454,-6.209515014542631,-3.898968274063674,85.35080932617194
158,1630000.0,5.4588094325153394e-05,6.134969325153374e-07,0.0001255257712358147,6.212187604403958,-4.26290206668536,-6.212187604403958,-3.901267101621175,88.97859375000003
159,1640000.0,5.405165658346041e-05,6.097560975609756e-07,0.00012486708454454456,6.214843848047698,-4.2671909911828125,-6.214843848047698,-3.9035520282761236,88.64471679687507
160,1650000.0,5.271608886718753e-05,6.060606060606061e-07,0.00012421578207324325,6.217483944213907,-4.278056818565941,-6.217483944213907,-3.9058232219381277,86.98154663085943
161,1660000.0,5.2613399275814233e-05,6.024096385542169e-07,0.00012357173730859024,6.220108088040055,-4.278903638156516,-6.220108088040055,-3.908080847487307,87.33824279785162
162,1670000.0,5.370714199043322e-05,5.988023952095808e-07,0.00012293482664649296,6.222716471147583,-4.269967957861123,-6.222716471147583,-3.910325066846807,89.69092712402347
163,1680000.0,5.5609521048409635e-05,5.952380952380952e-07,0.0001223049293083188,6.225309281725863,-4.254850845382164,-6.225309281725863,-3.912556039053153,93.42399536132818
164,1690000.0,5.310418159439721e-05,5.917159763313609e-07,0.00012168192726001967,6.227886704613674,-4.274871279824937,-6.227886704613674,-3.914773920324525,89.74606689453128
165,1700000.0,5.197856804342834e-05,5.88235294117647e-07,0.00012106570513403217,6.230448921378274,-4.284175689040538,-6.230448921378274,-3.9169788641270213,88.36356567382818
166,1710000.0,5.286372741342291e-05,5.847953216374269e-07,0.00012045615015384334,6.232996110392154,-4.276842218086459,-6.232996110392154,-3.919171021238992,90.39697387695318
167,1720000.0,5.3925711698310355e-05,5.813953488372093e-07,0.00011985315206111518,6.235528446907549,-4.268204114475592,-6.235528446907549,-3.9213505398134907,92.7522241210938
168,1730000.0,5.2229422332234496e-05,5.780346820809248e-07,0.00011925660304526743,6.238046103128795,-4.282084777519512,-6.238046103128795,-3.923517565438935,90.35690063476568
169,1740000.0,5.0016978647517087e-05,5.747126436781609e-07,0.00011866639767542203,6.2405492482825995,-4.30088254603898,-6.2405492482825995,-3.9256722411980145,87.02954284667973
170,1750000.0,5.110434674944199e-05,5.714285714285714e-07,0.0001180824328346169,6.243038048686294,-4.291542158788747,-6.243038048686294,-3.9278147077249184,89.43260681152348
171,1760000.0,5.004117584228518e-05,5.681818181818182e-07,0.00011750460765620069,6.2455126678141495,-4.300672494026252,-6.2455126678141495,-3.9299451032609407,88.07246948242192
172,1770000.0,4.880136608403959e-05,5.649717514124293e-07,0.00011693282346232509,6.247973266361806,-4.31156802073384,-6.247973266361806,-3.9320635637085113,86.37841796875007
173,1780000.0,5.104134377468841e-05,5.617977528089887e-07,0.00011636698370445312,6.250420002308894,-4.292077900387015,-6.250420002308894,-3.9341702226837105,90.85359191894537
174,1790000.0,4.845044013508208e-05,5.58659217877095e-07,0.00011580699390580734,6.252853030979893,-4.3147022733630775,-6.252853030979893,-3.9362652115673193,86.72628784179692
175,1800000.0,4.758845418294274e-05,5.555555555555555e-07,0.00011525276160568374,6.2552725051033065,-4.322498402171645,-6.2552725051033065,-3.9383486595544483,85.65921752929692
176,1810000.0,4.785345560147619e-05,5.524861878453039e-07,0.00011470419630556126,6.2576785748691846,-4.320086695411374,-6.2576785748691846,-3.940420693702799,86.6147546386719
177,1820000.0,5.092322414523956e-05,5.494505494505495e-07,0.00011416120941693915,6.260071387985075,-4.293084107293352,-6.260071387985075,-3.9424814389795975,92.680267944336
178,1830000.0,4.609244524846314e-05,5.46448087431694e-07,0.00011362371421083788,6.26245108973043,-4.336370251525187,-6.26245108973043,-3.944531018307248,84.34917480468754
179,1840000.0,4.8357931717582404e-05,5.434782608695652e-07,0.00011309162576890198,6.264817823009537,-4.315532282311882,-6.264817823009537,-3.9465695526077456,88.97859436035162
180,1850000.0,5.0876531817462036e-05,5.405405405405406e-07,0.0001125648609360451,6.267171728403014,-4.293482501602479,-6.267171728403014,-3.9485971608458867,94.12158386230476
181,1860000.0,4.961245891612068e-05,5.376344086021506e-07,0.0001120433382745811,6.269512944217916,-4.304409247722159,-6.269512944217916,-3.950613960071323,92.27917358398446
182,1870000.0,4.834331524690847e-05,5.347593582887701e-07,0.00011152697801978677,6.271841606536499,-4.315663570228143,-6.271841606536499,-3.952620065459486,90.40199951171883
183,1880000.0,4.687698266861291e-05,5.319148936170213e-07,0.0001110157020368439,6.27415784926368,-4.329040350329219,-6.27415784926368,-3.954615590351428,88.12872741699226
184,1890000.0,4.4550145709325436e-05,5.291005291005291e-07,0.00011050943377911111,6.276461804173244,-4.351150871185973,-6.276461804173244,-3.9566006462926078,84.19977539062508
185,1900000.0,4.7656112189041984e-05,5.263157894736842e-07,0.00011000809824767746,6.278753600952829,-4.321881390519072,-6.278753600952829,-3.958575343070654,90.54661315917977
186,1910000.0,4.474204593678422e-05,5.235602094240838e-07,0.000109511621952152,6.281033367247727,-4.349284160634111,-6.281033367247727,-3.9605397887521425,85.45730773925787
187,1920000.0,4.460812568664555e-05,5.208333333333334e-07,0.0001090199328726452,6.283301228703549,-4.350586024260021,-6.283301228703549,-3.962494089718419,85.64760131835946
188,1930000.0,4.867553995557403e-05,5.181347150259067e-07,0.00010853296042290018,6.285557309007774,-4.312689222172068,-6.285557309007774,-3.9644383507004863,93.94379211425787
189,1940000.0,4.553484792807671e-05,5.154639175257732e-07,0.00010805063541453331,6.2878017299302265,-4.3416561094912876,-6.2878017299302265,-3.9663726748130017,88.33760498046883
190,1950000.0,4.580848920773241e-05,5.128205128205128e-07,0.00010757289002234482,6.290034611362518,-4.33905403128798,-6.290034611362518,-3.968297163587395,89.3265539550782
191,1960000.0,4.521492284658008e-05,5.10204081632653e-07,0.00010709965775066262,6.292256071356476,-4.344718205889537,-6.292256071356476,-3.9702119170041494,88.62124877929696
192,1970000.0,4.72586787654664e-05,5.076142131979695e-07,0.00010663087340068355,6.2944662261615925,-4.325518424322106,-6.294466226161593,-3.9721170335242575,93.09959716796881
193,1980000.0,4.5105188543146335e-05,5.05050505050505e-07,0.00010616647303877684,6.296665190261531,-4.345773497455776,-6.296665190261531,-3.9740126101198863,89.30827331542974
194,1990000.0,4.5199327325102114e-05,5.025125628140703e-07,0.00010570639396571788,6.298853076409706,-4.3448680284888415,-6.298853076409706,-3.975898742304271,89.9466613769532


==> csv/file_2.00_50.csv <==
0,50000.0,0.0009035826171874999,2e-05,0.0023413520424759265,4.698970004336019,-3.044032132479611,-4.698970004336019,-2.630533281472132,45.17913085937499
1,60000.0,0.0008127841796874999,1.6666666666666667e-05,0.002017436681930439,4.778151250383644,-3.090024758235952,-4.778151250383644,-2.6952000869006825,48.76705078124999
2,70000.0,0.0006051065848214284,1.4285714285714285e-05,0.0017780275098287928,4.845098040014257,-3.218168121012291,-4.845098040014257,-2.7500615238638835,42.35746093749999
3,80000.0,0.0005784125976562497,1.25e-05,0.001593239695723932,4.903089986991944,-3.2377622568044413,-4.903089986991944,-2.7977188816381218,46.273007812499976
4,90000.0,0.0005556496310763887,1.1111111111111112e-05,0.0014459170896975655,4.954242509439325,-3.2551989696659827,-4.954242509439325,-2.839856609198592,50.008466796874984
5,100000.0,0.0005189774414062499,1e-05,0.0013254745276195996,5.0,-3.284851519387975,-5.0,-2.877628613929036,51.89774414062499
6,110000.0,0.00046513707386363614,9.090909090909091e-06,0.001225010316223768,5.041392685158225,-3.3324190435615497,-5.041392685158225,-2.9118602539441905,51.16507812499997
7,120000.0,0.0004214637858072916,8.333333333333334e-06,0.0011398233575007001,5.079181246047625,-3.375239736103858,-5.079181246047625,-2.943162447616858,50.575654296874994
8,130000.0,0.0004073867938701921,7.692307692307692e-06,0.0010665957554784726,5.113943352306837,-3.389993053495556,-5.113943352306837,-2.9720001489261083,52.96028320312497
9,140000.0,0.00035321580287388374,7.142857142857143e-06,0.001002915899217718,5.146128035678238,-3.451959874326077,-5.146128035678238,-2.9987354837662523,49.45021240234372
10,150000.0,0.00035165839843749976,6.666666666666667e-06,0.000946986892349626,5.176091259055681,-3.453879006143343,-5.176091259055681,-3.0236560322106913,52.74875976562497
11,160000.0,0.00032174752807617176,6.25e-06,0.0008974411854812964,5.204119982655925,-3.492484781010995,-5.204119982655925,-3.0469940036498047,51.479604492187484
12,170000.0,0.00032624911319508257,5.882352941176471e-06,0.0008532187418291635,5.230448921378274,-3.486450660144101,-5.230448921378274,-3.068939613391866,55.462349243164034
13,180000.0,0.0003194778781467012,5.555555555555556e-06,0.0008134846336113321,5.2552725051033065,-3.4955592086524847,-5.2552725051033065,-3.0896506462929922,57.50601806640622
14,190000.0,0.0002910369551809209,5.263157894736842e-06,0.0007775719003945426,5.278753600952829,-3.5360518618314494,-5.278753600952829,-3.109259442171409,55.29702148437497
15,200000.0,0.0002982275268554686,5e-06,0.0007449410471397999,5.301029995663981,-3.5254522729900133,-5.301029995663981,-3.12787809492275,59.645505371093726
16,210000.0,0.0002589134579613094,4.7619047619047615e-06,0.000715150773735993,5.3222192947339195,-3.5868453749555043,-5.3222192947339195,-3.1456023871520022,54.37182617187497
17,220000.0,0.00026527636718749975,4.5454545454545455e-06,0.0006878364518883389,5.342422680822207,-3.5763014385107974,-5.342422680822207,-3.16251481247086,58.36080078124994
18,230000.0,0.0002550242946458898,4.347826086956521e-06,0.0006626940507474768,5.361727836017593,-3.593418444946175,-5.361727836017593,-3.1786869282155115,58.65558776855465
19,240000.0,0.0002586051635742186,4.166666666666667e-06,0.0006394679621340754,5.380211241711606,-3.5873628078028723,-5.380211241711606,-3.194181209147681,62.065239257812465
20,250000.0,0.0002350757104492186,4e-06,0.0006179416610715949,5.3979400086720375,-3.628792242686374,-5.3979400086720375,-3.2090525240545955,58.768927612304644
21,260000.0,0.00023379086303710917,3.846153846153846e-06,0.0005979304576099698,5.414973347970818,-3.6311724658435742,-5.414973347970818,-3.22334932375824,60.78562438964838
22,270000.0,0.0002342885131835936,3.7037037037037037e-06,0.000579275811510303,5.431363764158987,-3.63024900369186,-5.431363764158987,-3.2371146057093356,63.25789855957027
23,280000.0,0.00020706984383719293,3.5714285714285714e-06,0.0005618408290027926,5.447158031342219,-3.6838831440264292,-5.447158031342219,-3.250386703784649,57.97955627441402
24,290000.0,0.00021936865865773155,3.4482758620689654e-06,0.0005455066635480056,5.4623979978989565,-3.658825420263081,-5.4623979978989565,-3.263199939989565,63.61691101074215
25,300000.0,0.00020921909993489566,3.3333333333333333e-06,0.0005301696150381504,5.477121254719663,-3.679398670580639,-5.477121254719663,-3.275585166077464,62.7657299804687
26,310000.0,0.00018709281281502002,3.225806451612903e-06,0.0005157387737447111,5.491361693834273,-3.727942895635907,-5.491361693834273,-3.2875702166825613,57.99877197265621
27,320000.0,0.0001925415000915526,3.125e-06,0.0005021340928873021,5.505149978319906,-3.7154756489177267,-5.505149978319906,-3.2991802907742884,61.61328002929683
28,330000.0,0.00018966290653113144,3.0303030303030305e-06,0.0004892848012231397,5.518513939877887,-3.7220175982840016,-5.518513939877887,-3.3104382746292735,62.58875915527337
29,340000.0,0.00019187533569335922,2.9411764705882355e-06,0.000477128087438989,5.531478917042255,-3.716980847362994,-5.531478917042255,-3.32136501676592,65.23761413574213
30,350000.0,0.0001838181065150668,2.8571428571428573e-06,0.00046560800337233513,5.544068044350276,-3.7356117118167314,-5.544068044350276,-3.331979563172239,64.33633728027338
31,360000.0,0.0001749715830485024,2.777777777777778e-06,0.0004546745445975974,5.556302500767287,-3.757032478898531,-5.556302500767287,-3.342299359518795,62.98976989746087
32,370000.0,0.00017981224266258431,2.7027027027027026e-06,0.0004442828756782363,5.568201724066995,-3.7451807423035874,-5.568201724066995,-3.3523404257682925,66.53052978515619
33,380000.0,0.00017700436722604835,2.631578947368421e-06,0.00043439267411586005,5.57978359661681,-3.7520160181648845,-5.57978359661681,-3.362117507585612,67.26165954589837
34,390000.0,0.00016236260047325707,2.564102564102564e-06,0.00042496757223535724,5.5910646070264995,-3.789514001441094,-5.5910646070264995,-3.371644208153337,63.32141418457026
35,400000.0,0.0001658394638061522,2.5e-06,0.000415974680304491,5.6020599913279625,-3.780312115077279,-5.6020599913279625,-3.380933103360509,66.33578552246088
36,410000.0,0.00016499184957364697,2.4390243902439023e-06,0.00040738417737239103,5.6127838567197355,-3.782537508953471,-5.6127838567197355,-3.3899958428206474,67.64665832519526
37,420000.0,0.00015742761375790536,2.3809523809523808e-06,0.0003991689588282408,5.623249290397901,-3.802919087409975,-5.623249290397901,-3.3988432387618337,66.11959777832026
38,430000.0,0.00015240669569858268,2.325581395348837e-06,0.0003913043316819894,5.633468455579586,-3.816995952674441,-5.633468455579586,-3.407485344496016,65.53487915039055
39,440000.0,0.00015498682195490043,2.2727272727272728e-06,0.00038376775016838875,5.643452676486188,-3.8097052269624374,-5.643452676486188,-3.415931523900669,68.1942016601562
40,450000.0,0.00014628912896050332,2.222222222222222e-06,0.00037653858556159253,5.653212513775344,-3.8347879459723226,-5.653212513775344,-3.4241905131210646,65.83010803222649
41,460000.0,0.00015753896165930694,2.1739130434782607e-06,0.00036959792512689105,5.662757831681574,-3.80261202129605,-5.662757831681574,-3.4322704755159763,72.46792236328119
42,470000.0,0.00015222669625789554,2.1276595744680853e-06,0.00036292839598043176,5.672097857935717,-3.8175091779149932,-5.672097857935717,-3.440179050716079,71.5465472412109
43,480000.0,0.0001441229413350422,2.0833333333333334e-06,0.0003565140103168929,5.681241237375588,-3.841266883154082,-5.681241237375588,-3.447923398536497,69.17901184082025
44,490000.0,0.00015331331089564725,2.040816326530612e-06,0.00035034002903014204,5.690196080028514,-3.814420137398916,-5.690196080028514,-3.4555102383782277,75.12352233886715
45,500000.0,0.00015207210693359366,2e-06,0.0003443928412172847,5.698970004336019,-3.817950436937881,-5.698970004336019,-3.4629458846636303,76.03605346679683
46,510000.0,0.00014374672205307896,1.96078431372549e-06,0.00033865985744138373,5.707570176097937,-3.842402050015662,-5.707570176097937,-3.4702362787757846,73.31082824707028
47,520000.0,0.00014687104445237372,1.923076923076923e-06,0.00033312941494772927,5.7160033436347994,-3.8330638166949274,-5.7160033436347994,-3.4773870179078332,76.37294311523434
48,530000.0,0.00014288965534714024,1.8867924528301887e-06,0.00032779069329492657,5.724275869600789,-3.844999211294926,-5.724275869600789,-3.4844033811744155,75.73151733398433
49,540000.0,0.00013877007717556414,1.8518518518518519e-06,0.00032263363908495993,5.732393759822968,-3.8577041701817194,-5.732393759822968,-3.491290353291331,74.93584167480464
50,550000.0,0.00013596683682528404,1.818181818181818e-06,0.0003176488986635143,5.740362689494244,-3.866567005895073,-5.740362689494244,-3.498052646090368,74.78176025390623
51,560000.0,0.00013776085008893686,1.7857142857142857e-06,0.00031282775781949954,5.748188027006201,-3.8608741859557854,-5.748188027006201,-3.5046947181026384,77.14607604980465
52,570000.0,0.00014054679576137606,1.7543859649122807e-06,0.0003081620876459737,5.7558748556724915,-3.852179051152349,-5.7558748556724915,-3.511220792414933,80.11167358398436
53,580000.0,0.0001227157150794719,1.7241379310344827e-06,0.0003036442958376518,5.763427993562937,-3.911099817588621,-5.763427993562937,-3.5176348729787645,71.1751147460937
54,590000.0,0.0001369626671742584,1.6949152542372882e-06,0.00029926728279628203,5.770852011642144,-3.8633977952502745,-5.770852011642144,-3.5239407595303374,80.80797363281246
55,600000.0,0.0001237857910156249,1.6666666666666667e-06,0.00029502440199713796,5.778151250383644,-3.9073292037622838,-5.778151250383644,-3.5301420612611016,74.27147460937493
56,610000.0,0.00012926133152695943,1.6393442622950819e-06,0.00029090942413998675,5.785329835010767,-3.888531374702743,-5.785329835010767,-3.5362422093624377,78.84941223144526
57,620000.0,0.00012563410112934726,1.6129032258064516e-06,0.0002869165046680318,5.7923916894982534,-3.9008924631292787,-5.7923916894982534,-3.5422444685539873,77.8931427001953
58,630000.0,0.0001251016913519965,1.5873015873015873e-06,0.00028304015429004236,5.799340549453582,-3.9027368186848888,-5.799340549453582,-3.5481519476929173,78.81406555175779
59,640000.0,0.00012543192005157465,1.5625e-06,0.0002792752121854724,5.8061799739838875,-3.9015919297077466,-5.8061799739838875,-3.5539676095507,80.27642883300778
60,650000.0,0.00011801588885967541,1.5384615384615385e-06,0.00027561682161090394,5.812913356642856,-3.9280595182909477,-5.812913356642856,-3.5596942798346225,76.71032775878902
61,660000.0,0.00012174443562825517,1.5151515151515152e-06,0.0002720604076595361,5.819543935541868,-3.914550879239968,-5.819543935541868,-3.565334655523013,80.3513275146484
62,670000.0,0.0001129824838211287,1.4925373134328358e-06,0.0002686016569544314,5.826074802700826,-3.9469888819102517,-5.826074802700826,-3.570891312575916,75.69826416015623
63,680000.0,0.00011520107673196229,1.4705882352941177e-06,0.00026523649908145744,5.832508912706237,-3.938543461741241,-5.832508912706237,-3.5763667130765677,78.33673217773436
64,690000.0,0.00011710102822124098,1.4492753623188406e-06,0.0002619610895898629,5.838849090737256,-3.931439291530108,-5.838849090737256,-3.581763211853402,80.79970947265628
65,700000.0,0.00011183811383928568,1.4285714285714286e-06,0.0002587717944076604,5.845098040014257,-3.9514101659554903,-5.845098040014257,-3.587083062627273,78.28667968749997
66,710000.0,0.00011386218261718749,1.4084507042253521e-06,0.00025566517553582467,5.8512583487190755,-3.9436204954804217,-5.8512583487190755,-3.592328423724208,80.84214965820311
67,720000.0,0.00010988664245605465,1.388888888888889e-06,0.0002526379779000927,5.857332496431268,-3.9590550961133335,-5.857332496431268,-3.597501363390032,79.11838256835935
68,730000.0,0.00010838147056266054,1.3698630136986302e-06,0.0002496871172521432,5.863322860120456,-3.9650449606043443,-5.863322860120456,-3.60260386473972,79.11847351074219
69,740000.0,0.00011014909733952706,1.3513513513513513e-06,0.00024680966902337377,5.869231719730976,-3.958019057497042,-5.869231719730976,-3.6076378303712047,81.51033203125002
70,750000.0,0.00010697606770833333,1.3333333333333334e-06,0.00024400285804459097,5.8750612633917,-3.9707133702095505,-5.8750612633917,-3.6126050866705923,80.23205078125
71,760000.0,0.00010954307797080591,1.3157894736842106e-06,0.0002412640490538512,5.880813592280791,-3.960415060312874,-5.880813592280791,-3.617507387833231,83.2527392578125
72,770000.0,0.00010568215506417409,1.2987012987012986e-06,0.000238590737922592,5.886490725172482,-3.9759983391961775,-5.886490725172482,-3.6223464196228616,81.37525939941405
73,780000.0,0.00010987965745192307,1.282051282051282e-06,0.0002359805435372021,5.892094602690481,-3.959082703155475,-5.892094602690481,-3.6271238028890584,85.7061328125
74,790000.0,0.0001023207536528382,1.2658227848101265e-06,0.00023343120027940039,5.897627091290442,-3.990036269682027,-5.897627091290442,-3.6318410968613977,80.83339538574218
75,800000.0,9.744378814697265e-05,1.25e-06,0.00023094055105433653,5.903089986991944,-4.011245841097199,-5.903089986991944,-3.6364998022371373,77.95503051757812
76,810000.0,0.00010342541503906249,1.234567901234568e-06,0.00022850654082025683,5.9084850188786495,-3.985372727635129,-5.9084850188786495,-3.641101364077769,83.77458618164061
77,820000.0,0.00010119647663395576,1.2195121951219512e-06,0.00022612721057798597,5.913813852383717,-3.9948346080996644,-5.913813852383717,-3.6456471745284658,82.98111083984372
78,830000.0,9.824817188676582e-05,1.2048192771084338e-06,0.00022380069178240978,5.919078092376074,-4.007675521836773,-5.919078092376074,-3.650138575373268,81.54598266601563
79,840000.0,9.680117289225257e-05,1.1904761904761904e-06,0.00022152520114166688,5.924279286061882,-4.0141193805268625,-5.924279286061882,-3.6545768604377797,81.31298522949216
80,850000.0,9.763730612362131e-05,1.176470588235294e-06,0.00021929903577291328,5.929418925714293,-4.010384211554989,-5.929418925714293,-3.658963277850173,82.99171020507812
81,860000.0,9.82965080793514e-05,1.1627906976744186e-06,0.00021712056868635884,5.9344984512435675,-4.007461909927837,-5.9344984512435675,-3.6632990321704098,84.53499694824221
82,870000.0,9.238071415342136e-05,1.1494252873563219e-06,0.00021498824457181652,5.939519252618618,-4.034418684742738,-5.939519252618618,-3.667585286396803,80.37122131347658
83,880000.0,9.701174996115945e-05,1.1363636363636364e-06,0.00021290057586429993,5.944482672150168,-4.01317566125695,-5.944482672150168,-3.671823163858298,85.37033996582032
84,890000.0,8.616593195883074e-05,1.1235955056179775e-06,0.00021085613906726472,5.949390006644912,-4.064664410356463,-5.949390006644912,-3.676013750000201,76.68767944335936
85,900000.0,8.383128390842015e-05,1.111111111111111e-06,0.00020885357131395058,5.954242509439325,-4.076593882402989,-5.954242509439325,-3.6801580940704857,75.44815551757813
86,910000.0,9.197665505880839e-05,1.098901098901099e-06,0.00020689156714896398,5.959041392321094,-4.03632238858582,-5.959041392321094,-3.6842572107132345,83.69875610351563
87,920000.0,9.0350806194803e-05,1.0869565217391303e-06,0.00020496887551375712,5.963787827345556,-4.04406796790225,-5.963787827345556,-3.6883120814753045,83.12274169921876
88,930000.0,8.500879496912803e-05,1.0752688172043011e-06,0.00020308429692103647,5.968482948553935,-4.07053614006257,-5.968482948553935,-3.6923236562318156,79.05817932128906
89,940000.0,9.067891352227394e-05,1.0638297872340427e-06,0.00020123668080437927,5.973127853599698,-4.042493692053547,-5.973127853599698,-3.6962928545356677,85.2381787109375
90,950000.0,8.600451981393916e-05,1.0526315789473683e-06,0.00019942492303046686,5.977723605288848,-4.065478724585817,-5.977723605288848,-3.700220566895888,81.70429382324221
91,960000.0,8.663449732462568e-05,1.0416666666666667e-06,0.0001976479635623703,5.982271233039568,-4.062309140148247,-5.982271233039568,-3.70410765598927,83.16911743164066
92,970000.0,9.407448868899004e-05,1.0309278350515464e-06,0.0001959047842632562,5.986771734266245,-4.0265281334668135,-5.986771734266245,-3.707954957809445,91.25225402832034
93,980000.0,8.372927046795281e-05,1.020408163265306e-06,0.00019419440683073055,5.991226075692495,-4.077122692777407,-5.991226075692495,-3.711763282757215,82.05468505859376
94,990000.0,8.041331713127368e-05,1.01010101010101e-06,0.00019251589085281094,5.99563519459755,-4.094672022424468,-5.99563519459755,-3.7155334166757243,79.60918395996094
95,1000000.0,8.531865356445313e-05,1e-06,0.00019086833197722234,6.0,-4.0689560068810975,-6.0,-3.7192661218337864,85.31865356445313
96,1010000.0,7.98999948029471e-05,9.900990099009902e-07,0.00018925086018635722,6.004321373782642,-4.097453248934462,-6.004321373782642,-3.7229621378604425,80.69899475097658
97,1020000.0,8.131226423674937e-05,9.80392156862745e-07,0.00018766263817082525,6.008600171761918,-4.089843945320499,-6.008600171761918,-3.7266221826336414,82.93850952148435
98,1030000.0,7.90888251147224e-05,9.70873786407767e-07,0.0001861028597950582,6.012837224705172,-4.1018848759696125,-6.012837224705172,-3.7302469531257056,81.46148986816407
99,1040000.0,7.986224423922024e-05,9.615384615384615e-07,0.00018457074864892565,6.017033339298781,-4.097658489696219,-6.017033339298781,-3.7338371262080905,83.05673400878905
100,1050000.0,7.844552176339287e-05,9.523809523809523e-07,0.00018306555667976877,6.021189299069938,-4.105431844033192,-6.021189299069938,-3.737393359417761,82.36779785156251
101,1060000.0,7.838290923496462e-05,9.433962264150943e-07,0.00018158656289967164,6.02530586526477,-4.105778621423823,-6.02530586526477,-3.7409162916873706,83.08588378906249
102,1070000.0,7.989800968348424e-05,9.345794392523365e-07,0.00018013307216316896,6.02938377768521,-4.097464039137149,-6.02938377768521,-3.744406544041265,85.49087036132813
103,1080000.0,8.018413515444154e-05,9.259259259259259e-07,0.0001787044140109364,6.033423755486949,-4.095911550624189,-6.033423755486949,-3.7478647202592255,86.59886596679686
104,1090000.0,7.582174430637184e-05,9.174311926605505e-07,0.0001772999415753306,6.037426497940624,-4.1202062286946255,-6.037426497940624,-3.7512914075097177,82.64570129394531
105,1100000.0,7.730861150568184e-05,9.09090909090909e-07,0.000175919030543939,6.041392685158225,-4.1117721267661125,-6.041392685158225,-3.754687176954325,85.03947265625003
106,1110000.0,7.894801179353183e-05,9.009009009009009e-07,0.00017456107817757078,6.045322978786658,-4.102658802678747,-6.045322978786658,-3.758052584324916,87.63229309082033
107,1120000.0,7.632848194667272e-05,8.928571428571428e-07,0.0001732255023793696,6.049218022670182,-4.117313374965963,-6.049218022670182,-3.761388170475017,85.48789978027345
108,1130000.0,7.88784903467229e-05,8.849557522123894e-07,0.0001719117408119589,6.05307844348342,-4.103041409937559,-6.05307844348342,-3.7646944619067564,89.13269409179688
109,1140000.0,6.945363844486707e-05,8.771929824561404e-07,0.00017061925005974242,6.056904851336473,-4.158304998088523,-6.056904851336473,-3.76797197127467,79.17714782714846
110,1150000.0,7.467365457286006e-05,8.695652173913044e-07,0.00016934750483367828,6.060697840353612,-4.1268325935225825,-6.060697840353612,-3.771221197867583,85.87470275878907
111,1160000.0,7.445921220450569e-05,8.620689655172414e-07,0.00016809599721602663,6.064457989226918,-4.128081563028263,-6.064457989226918,-3.7744426280696866,86.3726861572266
112,1170000.0,7.477904647435899e-05,8.547008547008547e-07,0.0001668642359427371,6.068185861746161,-4.126220076940083,-6.068185861746161,-3.7776367358019036,87.49148437500001
113,1180000.0,7.328429555084747e-05,8.474576271186441e-07,0.0001656517457212981,6.071882007306125,-4.134989082471283,-6.071882007306125,-3.780803982944522,86.47546875
114,1190000.0,7.269402768431593e-05,8.403361344537815e-07,0.00016445806658201248,6.075546961392531,-4.138501267962005,-6.075546961392531,-3.7839448197420587,86.50589294433595
115,1200000.0,6.894785410563152e-05,8.333333333333333e-07,0.00016328275326079738,6.079181246047625,-4.161479246015841,-6.079181246047625,-3.7870596851912364,82.73742492675783
116,1210000.0,7.36561259119964e-05,8.264462809917355e-07,0.00016212537461172903,6.08278537031645,-4.132791127448098,-6.08278537031645,-3.7901490074129134,89.12391235351565
117,1220000.0,7.27889579397733e-05,8.196721311475409e-07,0.00016098551304766738,6.086359830674748,-4.1379344980158805,-6.086359830674748,-3.793213204008754,88.80252868652343
118,1230000.0,7.096148135797765e-05,8.130081300813008e-07,0.00015986276400740073,6.089905111439398,-4.148977326957612,-6.089905111439398,-3.796252682403395,87.28262207031251
119,1240000.0,6.852821940760463e-05,8.064516129032258e-07,0.0001587567354478511,6.093421685162235,-4.164130552459539,-6.093421685162235,-3.799267840172792,84.97499206542973
120,1250000.0,6.646236621093751e-05,8e-07,0.00015766704735996933,6.096910013008056,-4.177424200913764,-6.096910013008056,-3.802259065359434,83.07795776367189
121,1260000.0,6.762559678819445e-05,7.936507936507937e-07,0.0001565933313070372,6.1003705451175625,-4.1698888892690915,-6.1003705451175625,-3.805226736775028,85.20825195312501
122,1270000.0,6.602824485959031e-05,7.874015748031496e-07,0.00015553522998417092,6.103803720955957,-4.180270246842175,-6.103803720955957,-3.808171224291265,83.85587097167969
123,1280000.0,6.603635215759278e-05,7.8125e-07,0.0001544923967978941,6.107209969647869,-4.180216925136441,-6.107209969647869,-3.811092889119219,84.52653076171875
124,1290000.0,6.72304214359254e-05,7.751937984496125e-07,0.00015346449546471927,6.110589710299249,-4.17243416634868,-6.110589710299249,-3.8139920840779062,86.72724365234377
125,1300000.0,6.381913592998799e-05,7.692307692307693e-07,0.0001524511996277371,6.113943352306837,-4.195049080170377,-6.113943352306837,-3.8168691538525086,82.96487670898439
126,1310000.0,6.937131785618442e-05,7.633587786259542e-07,0.00015145219249027605,6.117271295655764,-4.158820055071861,-6.117271295655764,-3.8197244352427377,90.87642639160158
127,1320000.0,6.431202189127607e-05,7.575757575757576e-07,0.0001504671664657484,6.12057393120585,-4.191707836515492,-6.12057393120585,-3.822558257401782,84.89186889648441
128,1330000.0,6.505118187925872e-05,7.518796992481203e-07,0.0001494958228428514,6.123851640967086,-4.186744808572379,-6.123851640967086,-3.825370942066268,86.5180718994141
129,1340000.0,6.71251621531017e-05,7.462686567164179e-07,0.0001485378714653409,6.127104798364807,-4.173114652173398,-6.127104798364807,-3.8281628037776336,89.94771728515629
130,1350000.0,6.530997811776622e-05,7.407407407407407e-07,0.0001475930304256404,6.1303337684950066,-4.18502046175042,-6.1303337684950066,-3.830934150095299,88.1684704589844
131,1360000.0,6.382878112792973e-05,7.352941176470589e-07,0.0001466610257715899,6.133538908370218,-4.194983448762557,-6.133538908370218,-3.8336852818019977,86.80714233398443
132,1370000.0,6.26554841647183e-05,7.299270072992701e-07,0.0001457415912256803,6.136720567156407,-4.203040909693992,-6.136720567156407,-3.836416493101607,85.83801330566408
133,1380000.0,6.279667641460034e-05,7.246376811594203e-07,0.00014483446791615454,6.139879086401237,-4.202063341183118,-6.139879086401237,-3.839128071809809,86.65941345214847
134,1390000.0,6.10608225211823e-05,7.194244604316547e-07,0.00014393940411939286,6.143014800254095,-4.214237349824374,-6.143014800254095,-3.8418202995378907,84.87454330444339
135,1400000.0,6.119873788016186e-05,7.142857142857143e-07,0.00014305615501303119,6.146128035678238,-4.2132575343468135,-6.146128035678238,-3.844493451869976,85.6782330322266
136,1410000.0,6.014640342766513e-05,7.092198581560284e-07,0.00014218448243929292,6.14921911265538,-4.220790337039323,-6.14921911265538,-3.8471477985339684,84.80642883300783
137,1420000.0,6.456638389909774e-05,7.042253521126761e-07,0.0001413241546780428,6.152288344383057,-4.189993535982953,-6.152288344383057,-3.849783603566477,91.68426513671879
138,1430000.0,6.282359602067855e-05,6.993006993006993e-07,0.00014047494622909795,6.155336037465061,-4.2018772082234115,-6.155336037465061,-3.85240112547197,89.83774230957033
139,1440000.0,6.0527468363444015e-05,6.944444444444445e-07,0.00013963663760335754,6.158362492095249,-4.218047490613792,-6.158362492095249,-3.8550006173763993,87.15955444335938
140,1450000.0,6.0840970164331914e-05,6.896551724137931e-07,0.00013880901512233556,6.161368002234975,-4.215803869345263,-6.161368002234975,-3.8575823271755305,88.21940673828128
141,1460000.0,5.741273603047412e-05,6.849315068493151e-07,0.00013799187072570263,6.164352855784437,-4.24099175613493,-6.164352855784437,-3.8601464976781856,83.82259460449222
142,1470000.0,6.061446333904658e-05,6.802721088435375e-07,0.00013718500178646595,6.1673173347481764,-4.217423735588241,-6.1673173347481764,-3.8626933667446184,89.10326110839847
143,1480000.0,5.933484835238072e-05,6.756756756756756e-07,0.0001363882109334339,6.1702617153949575,-4.226690163264496,-6.1702617153949575,-3.8652231674202078,87.81557556152346
144,1490000.0,5.9541783684852165e-05,6.711409395973154e-07,0.00013560130588063132,6.173186268412274,-4.225178159395615,-6.173186268412274,-3.867736128064668,88.71725769042973
145,1500000.0,5.820878702799483e-05,6.666666666666667e-07,0.00013482409926334965,6.176091259055681,-4.235011450578325,-6.176091259055681,-3.870232472476949,87.31318054199224
146,1510000.0,5.5225219726562534e-05,6.622516556291391e-07,0.00013405640848053053,6.17897694729317,-4.257862547510058,-6.17897694729317,-3.8727124200159992,83.39008178710942
147,1520000.0,5.747660305625517e-05,6.578947368421053e-07,0.0001332980555431996,6.181843587944773,-4.240508907161302,-6.181843587944773,-3.875176185717558,87.36443664550787
148,1530000.0,5.74318424798305e-05,6.535947712418301e-07,0.00013254886692867898,6.184691430817598,-4.240847250826827,-6.184691430817598,-3.8776239804071273,87.87071899414066
149,1540000.0,5.5464372511033924e-05,6.493506493506493e-07,0.0001318086734403229,6.187520720836463,-4.255985895981374,-6.1875207208364635,-3.8800560108092785,85.41513366699225
150,1550000.0,5.276543086882564e-05,6.451612903225806e-07,0.0001310773100725331,6.190331698170292,-4.277650511173819,-6.190331698170292,-3.8824724796534276,81.78641784667974
151,1560000.0,5.6272155370467786e-05,6.41025641025641e-07,0.00013035461588082201,6.193124598354461,-4.249706449914898,-6.193124598354462,-3.8848735857762264,87.78456237792975
152,1570000.0,5.672800246317679e-05,6.369426751592356e-07,0.00012964043385670462,6.195899652409234,-4.2462025087760935,-6.195899652409234,-3.8872595242206867,89.06296386718756
153,1580000.0,5.5034649040125635e-05,6.329113924050633e-07,0.0001289346108072104,6.198657086954422,-4.259363798706365,-6.198657086954423,-3.8896304863321696,86.9547454833985
154,1590000.0,5.8243729885269314e-05,6.289308176100629e-07,0.00012823699723881618,6.201397124320452,-4.234750820907899,-6.201397124320452,-3.8919866598513577,92.60753051757821
155,1600000.0,5.350055389404301e-05,6.25e-07,0.00012754744724561155,6.204119982655925,-4.2716417216819265,-6.204119982655925,-3.894328229004319,85.60088623046882
156,1610000.0,5.488139769749616e-05,6.211180124223603e-07,0.00012686581840151695,6.20682587603185,-4.260574836722217,-6.20682587603185,-3.8966553745897747,88.35905029296882
157,1620000.0,5.2685684769241935e-05,6.17283950617284e-07,0.00012619197165638407,6.209515014542631,-4.278307370940454,-6.209515014542631,-3.898968274063674,85.35080932617194
158,1630000.0,5.4588094325153394e-05,6.134969325153374e-07,0.0001255257712358147,6.212187604403958,-4.26290206668536,-6.212187604403958,-3.901267101621175,88.97859375000003
159,1640000.0,5.405165658346041e-05,6.097560975609756e-07,0.00012486708454454456,6.214843848047698,-4.2671909911828125,-6.214843848047698,-3.9035520282761236,88.64471679687507
160,1650000.0,5.271608886718753e-05,6.060606060606061e-07,0.00012421578207324325,6.217483944213907,-4.278056818565941,-6.217483944213907,-3.9058232219381277,86.98154663085943
161,1660000.0,5.2613399275814233e-05,6.024096385542169e-07,0.00012357173730859024,6.220108088040055,-4.278903638156516,-6.220108088040055,-3.908080847487307,87.33824279785162
162,1670000.0,5.370714199043322e-05,5.988023952095808e-07,0.00012293482664649296,6.222716471147583,-4.269967957861123,-6.222716471147583,-3.910325066846807,89.69092712402347
163,1680000.0,5.5609521048409635e-05,5.952380952380952e-07,0.0001223049293083188,6.225309281725863,-4.254850845382164,-6.225309281725863,-3.912556039053153,93.42399536132818
164,1690000.0,5.310418159439721e-05,5.917159763313609e-07,0.00012168192726001967,6.227886704613674,-4.274871279824937,-6.227886704613674,-3.914773920324525,89.74606689453128
165,1700000.0,5.197856804342834e-05,5.88235294117647e-07,0.00012106570513403217,6.230448921378274,-4.284175689040538,-6.230448921378274,-3.9169788641270213,88.36356567382818
166,1710000.0,5.286372741342291e-05,5.847953216374269e-07,0.00012045615015384334,6.232996110392154,-4.276842218086459,-6.232996110392154,-3.919171021238992,90.39697387695318
167,1720000.0,5.3925711698310355e-05,5.813953488372093e-07,0.00011985315206111518,6.235528446907549,-4.268204114475592,-6.235528446907549,-3.9213505398134907,92.7522241210938
168,1730000.0,5.2229422332234496e-05,5.780346820809248e-07,0.00011925660304526743,6.238046103128795,-4.282084777519512,-6.238046103128795,-3.923517565438935,90.35690063476568
169,1740000.0,5.0016978647517087e-05,5.747126436781609e-07,0.00011866639767542203,6.2405492482825995,-4.30088254603898,-6.2405492482825995,-3.9256722411980145,87.02954284667973
170,1750000.0,5.110434674944199e-05,5.714285714285714e-07,0.0001180824328346169,6.243038048686294,-4.291542158788747,-6.243038048686294,-3.9278147077249184,89.43260681152348
171,1760000.0,5.004117584228518e-05,5.681818181818182e-07,0.00011750460765620069,6.2455126678141495,-4.300672494026252,-6.2455126678141495,-3.9299451032609407,88.07246948242192
172,1770000.0,4.880136608403959e-05,5.649717514124293e-07,0.00011693282346232509,6.247973266361806,-4.31156802073384,-6.247973266361806,-3.9320635637085113,86.37841796875007
173,1780000.0,5.104134377468841e-05,5.617977528089887e-07,0.00011636698370445312,6.250420002308894,-4.292077900387015,-6.250420002308894,-3.9341702226837105,90.85359191894537
174,1790000.0,4.845044013508208e-05,5.58659217877095e-07,0.00011580699390580734,6.252853030979893,-4.3147022733630775,-6.252853030979893,-3.9362652115673193,86.72628784179692
175,1800000.0,4.758845418294274e-05,5.555555555555555e-07,0.00011525276160568374,6.2552725051033065,-4.322498402171645,-6.2552725051033065,-3.9383486595544483,85.65921752929692
176,1810000.0,4.785345560147619e-05,5.524861878453039e-07,0.00011470419630556126,6.2576785748691846,-4.320086695411374,-6.2576785748691846,-3.940420693702799,86.6147546386719
177,1820000.0,5.092322414523956e-05,5.494505494505495e-07,0.00011416120941693915,6.260071387985075,-4.293084107293352,-6.260071387985075,-3.9424814389795975,92.680267944336
178,1830000.0,4.609244524846314e-05,5.46448087431694e-07,0.00011362371421083788,6.26245108973043,-4.336370251525187,-6.26245108973043,-3.944531018307248,84.34917480468754
179,1840000.0,4.8357931717582404e-05,5.434782608695652e-07,0.00011309162576890198,6.264817823009537,-4.315532282311882,-6.264817823009537,-3.9465695526077456,88.97859436035162
180,1850000.0,5.0876531817462036e-05,5.405405405405406e-07,0.0001125648609360451,6.267171728403014,-4.293482501602479,-6.267171728403014,-3.9485971608458867,94.12158386230476
181,1860000.0,4.961245891612068e-05,5.376344086021506e-07,0.0001120433382745811,6.269512944217916,-4.304409247722159,-6.269512944217916,-3.950613960071323,92.27917358398446
182,1870000.0,4.834331524690847e-05,5.347593582887701e-07,0.00011152697801978677,6.271841606536499,-4.315663570228143,-6.271841606536499,-3.952620065459486,90.40199951171883
183,1880000.0,4.687698266861291e-05,5.319148936170213e-07,0.0001110157020368439,6.27415784926368,-4.329040350329219,-6.27415784926368,-3.954615590351428,88.12872741699226
184,1890000.0,4.4550145709325436e-05,5.291005291005291e-07,0.00011050943377911111,6.276461804173244,-4.351150871185973,-6.276461804173244,-3.9566006462926078,84.19977539062508
185,1900000.0,4.7656112189041984e-05,5.263157894736842e-07,0.00011000809824767746,6.278753600952829,-4.321881390519072,-6.278753600952829,-3.958575343070654,90.54661315917977
186,1910000.0,4.474204593678422e-05,5.235602094240838e-07,0.000109511621952152,6.281033367247727,-4.349284160634111,-6.281033367247727,-3.9605397887521425,85.45730773925787
187,1920000.0,4.460812568664555e-05,5.208333333333334e-07,0.0001090199328726452,6.283301228703549,-4.350586024260021,-6.283301228703549,-3.962494089718419,85.64760131835946
188,1930000.0,4.867553995557403e-05,5.181347150259067e-07,0.00010853296042290018,6.285557309007774,-4.312689222172068,-6.285557309007774,-3.9644383507004863,93.94379211425787
189,1940000.0,4.553484792807671e-05,5.154639175257732e-07,0.00010805063541453331,6.2878017299302265,-4.3416561094912876,-6.2878017299302265,-3.9663726748130017,88.33760498046883
190,1950000.0,4.580848920773241e-05,5.128205128205128e-07,0.00010757289002234482,6.290034611362518,-4.33905403128798,-6.290034611362518,-3.968297163587395,89.3265539550782
191,1960000.0,4.521492284658008e-05,5.10204081632653e-07,0.00010709965775066262,6.292256071356476,-4.344718205889537,-6.292256071356476,-3.9702119170041494,88.62124877929696
192,1970000.0,4.72586787654664e-05,5.076142131979695e-07,0.00010663087340068355,6.2944662261615925,-4.325518424322106,-6.294466226161593,-3.9721170335242575,93.09959716796881
193,1980000.0,4.5105188543146335e-05,5.05050505050505e-07,0.00010616647303877684,6.296665190261531,-4.345773497455776,-6.296665190261531,-3.9740126101198863,89.30827331542974
194,1990000.0,4.5199327325102114e-05,5.025125628140703e-07,0.00010570639396571788,6.298853076409706,-4.3448680284888415,-6.298853076409706,-3.975898742304271,89.9466613769532


==> csv/file_2.50.csv <==
0,50000.0,0.0006656380733222271,2e-05,0.0016716609295351727,4.698970004336019,-3.1767618451295103,-4.698970004336019,-2.7768518078570392,33.281903666111354
1,60000.0,0.0005181808690304059,1.6666666666666667e-05,0.0014165247478535147,4.778151250383644,-3.2855186249818007,-4.778151250383644,-2.848775833595127,31.090852141824357
2,70000.0,0.0004712113276448567,1.4285714285714285e-05,0.001231175750945042,4.845098040014257,-3.326784277909999,-4.845098040014257,-2.909679946892034,32.98479293513997
3,80000.0,0.00042778037416330207,1.25e-05,0.0010901729471679876,4.903089986991944,-3.368779144000342,-4.903089986991944,-2.9625045992679966,34.22242993306416
4,90000.0,0.00039989963835776135,1.1111111111111112e-05,0.0009791523616203702,4.954242509439325,-3.3980489886129144,-4.954242509439325,-3.0091497242719223,35.99096745219852
5,100000.0,0.00035605635326572716,1e-05,0.0008893762505360919,5.0,-3.4484812605229407,-5.0,-3.0509144719174817,35.60563532657272
6,110000.0,0.00033645396546045454,9.090909090909091e-06,0.0008152172588738368,5.041392685158225,-3.473074348718329,-5.041392685158225,-3.0887266345041717,37.00993620065
7,120000.0,0.00030720439142356223,8.333333333333334e-06,0.0007528838620671786,5.079181246047625,-3.5125725804458985,-5.079181246047625,-3.1232720117852053,36.86452697082747
8,130000.0,0.0002733761470002765,7.692307692307692e-06,0.0006997261175582504,5.113943352306837,-3.563239381787518,-5.113943352306837,-3.1550719155694362,35.53889911003595
9,140000.0,0.0002646621419786396,7.142857142857143e-06,0.0006538348653071678,5.146128035678238,-3.5773081769670236,-5.146128035678238,-3.184531924675209,37.052699877009545
10,150000.0,0.00026020180937436977,6.666666666666667e-06,0.0006137990181882108,5.176091259055681,-3.584689687795292,-5.176091259055681,-3.21197381058615,39.030271406155464
11,160000.0,0.0002395615282523825,6.25e-06,0.0005785525896893097,5.204119982655925,-3.620582925052432,-5.204119982655925,-3.2376571581058284,38.3298445203812
12,170000.0,0.0002356939854067463,5.882352941176471e-06,0.0005472749470959948,5.230448921378274,-3.627651499944872,-5.230448921378274,-3.261794432338034,40.06797751914687
13,180000.0,0.00022683746934535533,5.555555555555556e-06,0.0005193238395704658,5.2552725051033065,-3.6442852064551556,-5.2552725051033065,-3.284561740651113,40.83074448216396
14,190000.0,0.00020765405406589156,5.263157894736842e-06,0.0004941892721178233,5.278753600952829,-3.6826595856653044,-5.278753600952829,-3.3061066865150828,39.454270272519395
15,200000.0,0.00019600017518032797,5e-06,0.00047146101815229873,5.301029995663981,-3.7077435404811987,-5.301029995663981,-3.3265542102463295,39.20003503606559
16,210000.0,0.0001893543907366601,4.7619047619047615e-06,0.000450805280083933,5.3222192947339195,-3.722724620035658,-5.3222192947339195,-3.3460110058959245,39.76442205469862
17,220000.0,0.00019452784815363001,4.5454545454545455e-06,0.0004319476229680573,5.342422680822207,-3.7110182173011754,-5.342422680822207,-3.364568911599497,42.796126593798604
18,230000.0,0.00017061570525924103,4.347826086956521e-06,0.000414660295581941,5.361727836017593,-3.767980994308643,-5.361727836017593,-3.382307547069516,39.24161220962544
19,240000.0,0.00017018187476065455,4.166666666666667e-06,0.00039875267510379995,5.380211241711606,-3.7690866963701364,-5.380211241711606,-3.3992963903826072,40.84364994255709
20,250000.0,0.00016041894839692112,4e-06,0.00038406397164251967,5.3979400086720375,-3.794744334940905,-5.3979400086720375,-3.4155964313162803,40.10473709923028
21,260000.0,0.00014809924869095835,3.846153846153846e-06,0.0003704575917670119,5.414973347970818,-3.829447144653664,-5.414973347970818,-3.431261500817493,38.50580465964917
22,270000.0,0.00014648830287908744,3.7037037037037037e-06,0.00035781673628631957,5.431363764158987,-3.834197052428509,-5.431363764158987,-3.4463393498871255,39.55184177735361
23,280000.0,0.00013890905826418324,3.5714285714285714e-06,0.00034604092757090733,5.447158031342219,-3.857269432981744,-5.447158031342219,-3.460872532516398,38.89453631397131
24,290000.0,0.0001449916750429754,3.4482758620689654e-06,0.00033504324484877443,5.4623979978989565,-3.83865693284565,-5.4623979978989565,-3.4748991338972246,42.047585762462866
25,300000.0,0.00013183026408638591,3.3333333333333333e-06,0.0003247481043502739,5.477121254719663,-3.879984877929175,-5.477121254719663,-3.4884533753515274,39.549079225915776
26,310000.0,0.00013667681296048595,3.225806451612903e-06,0.00031508946281289343,5.491361693834273,-3.864305156664406,-5.491361693834273,-3.501566120211381,42.36981201775065
27,320000.0,0.0001288848659462011,3.125e-06,0.00030600935289731287,5.505149978319906,-3.889798075834557,-5.505149978319906,-3.514265299500061,41.24315710278435
28,330000.0,0.0001275032537788889,3.0303030303030305e-06,0.00029745668099271223,5.518513939877887,-3.8944787322481744,-5.518513939877887,-3.5265762722065443,42.07607374703334
29,340000.0,0.0001253068968136316,2.9411764705882355e-06,0.0002893862340681461,5.531478917042255,-3.902025025049959,-5.531478917042255,-3.5385221318570514,42.604344916634744
30,350000.0,0.00011871988628045122,2.8571428571428573e-06,0.00028175785428578355,5.544068044350276,-3.9254765280673745,-5.544068044350276,-3.550123968714221,41.55196019815793
31,360000.0,0.00011580730645605798,2.777777777777778e-06,0.00027453574916537336,5.556302500767287,-3.9362640394561934,-5.556302500767287,-3.561401095096005,41.69063032418087
32,370000.0,0.0001188292570796288,2.7027027027027026e-06,0.00026768791197725984,5.568201724066995,-3.9250766180761314,-5.568201724066995,-3.5723712398706073,43.966825119462655
33,380000.0,0.00011347589962205076,2.631578947368421e-06,0.0002611856323137815,5.57978359661681,-3.945096365541767,-5.57978359661681,-3.5830507170541748,43.120841856379286
34,390000.0,0.00011417237245404393,2.564102564102564e-06,0.000255003080856527,5.5910646070264995,-3.9424389743944057,-5.5910646070264995,-3.593454572542882,44.527225257077134
35,400000.0,0.00010962353946456355,2.5e-06,0.00024911695551827574,5.6020599913279625,-3.960096179776016,-5.6020599913279625,-3.6035967122971995,43.84941578582542
36,410000.0,0.00010563760372858334,2.4390243902439023e-06,0.00024350617861262943,5.6127838567197355,-3.97618145884013,-5.6127838567197355,-3.6134900147231552,43.31141752871917
37,420000.0,0.00010142302087303512,2.3809523809523808e-06,0.00023815163665351545,5.623249290397901,-3.9938634581842076,-5.623249290397901,-3.623146429532831,42.59766876667475
38,430000.0,0.00010110221045051004,2.325581395348837e-06,0.00023303595593194052,5.633468455579586,-3.9952393490977762,-5.633468455579586,-3.632577064990765,43.473950493719315
39,440000.0,0.0001016168772567203,2.2727272727272728e-06,0.0002281433082495981,5.643452676486188,-3.993034155332167,-5.643452676486188,-3.641792265146392,44.711425992956926
40,450000.0,0.0001002626036381524,2.222222222222222e-06,0.00022345924217712134,5.653212513775344,-3.9988610217357254,-5.653212513775344,-3.650801678401168,45.11817163716858
41,460000.0,9.166246301239919e-05,2.1739130434782607e-06,0.00021897053600151512,5.662757831681574,-4.037808477242635,-5.662757831681574,-3.659614318551739,42.16473298570363
42,470000.0,9.715052528134471e-05,2.1276595744680853e-06,0.00021466506917296454,5.672097857935717,-4.0125548468791985,-5.672097857935717,-3.668238619278862,45.66074688223201
43,480000.0,8.988534685245851e-05,2.0833333333333334e-06,0.0002105317095870053,5.681241237375588,-4.0463111013680475,-5.681241237375588,-3.6766824829090057,43.144966489180085
44,490000.0,8.591081709384724e-05,2.040816326530612e-06,0.00020656021446820107,5.690196080028514,-4.0659521503899025,-5.690196080028514,-3.684953324156335,42.096300375985145
45,500000.0,8.677404041376486e-05,2e-06,0.00020274114297496093,5.698970004336019,-4.061610180253048,-5.698970004336019,-3.6930581094527883,43.387020206882426
46,510000.0,8.614850164439653e-05,1.96078431372549e-06,0.0001990657789368472,5.707570176097937,-4.064752271706718,-5.707570176097937,-3.7010033923898242,43.93573583864223
47,520000.0,7.6778251695259e-05,1.923076923076923e-06,0.00019552606237744933,5.7160033436347994,-4.114761781353106,-5.7160033436347994,-3.70879534572428,39.92469088153468
48,530000.0,8.567391812810538e-05,1.8867924528301887e-06,0.0001921145286769727,5.724275869600789,-4.0671513710412,-5.724275869600789,-3.716439790340566,45.40717660789585
49,540000.0,7.968997430471312e-05,1.8518518518518519e-06,0.00018882425439658673,5.732393759822968,-4.098596313208919,-5.732393759822968,-3.723942221510114,43.032586124545084
50,550000.0,8.173276052383596e-05,1.818181818181818e-06,0.00018564880892726063,5.740362689494244,-4.087603832538158,-5.740362689494244,-3.73130783274527,44.95301828810978
51,560000.0,8.012516107498482e-05,1.7857142857142857e-06,0.00018258221124411536,5.748188027006201,-4.096231084413447,-5.748188027006201,-3.738541537507383,44.8700902019915
52,570000.0,8.1129953917908e-05,1.7543859649122807e-06,0.0001796188911471217,5.7558748556724915,-4.090818770702832,-5.7558748556724915,-3.745647988996676,46.244073733207564
53,580000.0,7.481528351285937e-05,1.7241379310344827e-06,0.00017675365445343988,5.763427993562937,-4.126009673963307,-5.763427993562937,-3.7526315982238145,43.392864437458435
54,590000.0,7.411002834576782e-05,1.6949152542372882e-06,0.00017398165167840522,5.770852011642144,-4.130123020623286,-5.770852011642144,-3.7594965505392044,43.724916724003016
55,600000.0,7.006261266159986e-05,1.6666666666666667e-06,0.00017129834980322118,5.778151250383644,-4.154513671709169,-5.778151250383644,-3.7662468207753363,42.03756759695992
56,610000.0,7.315820054793222e-05,1.6393442622950819e-06,0.0001686995067795562,5.785329835010767,-4.135736985285758,-5.785329835010767,-3.7728861871395662,44.62650233423865
57,620000.0,7.066933664452952e-05,1.6129032258064516e-06,0.0001661811484658831,5.7923916894982534,-4.150768985280331,-5.7923916894982534,-3.7794182439790847,43.8149887196083
58,630000.0,6.419759611424557e-05,1.5873015873015873e-06,0.0001637395477287284,5.799340549453582,-4.192481233829344,-5.799340549453582,-3.7858464135262135,40.44448555197471
59,640000.0,7.259041865151255e-05,1.5625e-06,0.0001613712054749854,5.8061799739838875,-4.139120698878181,-5.8061799739838875,-3.7921739567202573,46.457867936968036
60,650000.0,6.754849146533319e-05,1.5384615384615385e-06,0.00015907283340991357,5.812913356642856,-4.1703843454664815,-5.812913356642856,-3.7984039831917027,43.906519452466576
61,660000.0,6.75408644605201e-05,1.5151515151515152e-06,0.00015684133834006908,5.819543935541868,-4.170433385097837,-5.819543935541868,-3.804539460485405,44.57697054394327
62,670000.0,6.618747081122035e-05,1.4925373134328358e-06,0.00015467380786175707,5.826074802700826,-4.179224214072953,-5.826074802700826,-3.810583222591335,44.345605443517634
63,680000.0,6.341246192828856e-05,1.4705882352941177e-06,0.00015256749729414737,5.832508912706237,-4.197825385417124,-5.832508912706237,-3.8165379778443658,43.12047411123622
64,690000.0,6.334084367829528e-05,1.4492753623188406e-06,0.00015051981773234695,5.838849090737256,-4.19831615627216,-5.838849090737256,-3.8224063162482924,43.70518213802374
65,700000.0,6.371699705583896e-05,1.4285714285714286e-06,0.00014852832510982113,5.845098040014257,-4.195744700429135,-5.845098040014257,-3.828190716273729,44.60189793908727
66,710000.0,6.094969494781345e-05,1.4084507042253521e-06,0.000146590710171881,5.8512583487190755,-4.215028463676655,-5.8512583487190755,-3.8338935511746053,43.27428341294755
67,720000.0,6.512602848734683e-05,1.388888888888889e-06,0.00014470478927275688,5.857332496431268,-4.18624540514574,-5.857332496431268,-3.839517094863614,46.890740510889714
68,730000.0,6.121985616695206e-05,1.3698630136986302e-06,0.0001428684959182599,5.863322860120456,-4.213107695091059,-5.863322860120456,-3.845063527383052,44.690495001875
69,740000.0,6.25872028653495e-05,1.3513513513513513e-06,0.0001410798729843739,5.869231719730976,-4.203514457414411,-5.869231719730976,-3.8505349400040543,46.314530120358626
70,750000.0,6.104573901047484e-05,1.3333333333333334e-06,0.00013933706554947057,5.8750612633917,-4.2143446443942825,-5.8750612633917,-3.85593333998411,45.78430425785613
71,760000.0,6.061044814848404e-05,1.3157894736842106e-06,0.00013763831428432568,5.880813592280791,-4.217452504841761,-5.880813592280791,-3.8612606550099753,46.06394059284787
72,770000.0,5.823777628344682e-05,1.2987012987012986e-06,0.00013598194934985407,5.886490725172482,-4.234795216220189,-5.886490725172482,-3.866518737350636,44.84308773825405
73,780000.0,5.785371440622044e-05,1.282051282051282e-06,0.00013436638475755906,5.892094602690481,-4.237668752626852,-5.892094602690481,-3.871709367742733,45.12589723685194
74,790000.0,5.8178834092314806e-05,1.2658227848101265e-06,0.00013279011315220178,5.897627091290442,-4.2352349862919105,-5.897627091290442,-3.8768342590288833,45.9612789329287
75,800000.0,5.760856913693731e-05,1.25e-06,0.00013125170098020108,5.903089986991944,-4.239512911505806,-5.903089986991944,-3.881895059567504,46.08685530954985
76,810000.0,5.71367507533868e-05,1.234567901234568e-06,0.0001297497840108386,5.9084850188786495,-4.243084460663071,-5.9084850188786495,-3.886893356431173,46.28076811024331
77,820000.0,5.594008040274346e-05,1.2195121951219512e-06,0.00012828306318052272,5.913813852383717,-4.252276913752072,-5.913813852383717,-3.8918306784090553,45.870865930249636
78,830000.0,5.646480647970005e-05,1.2048192771084338e-06,0.00012685030073319894,5.919078092376074,-4.248222155966569,-5.919078092376074,-3.8967084988276346,46.86578937815104
79,840000.0,5.447601118627311e-05,1.1904761904761904e-06,0.0001254503166325322,5.924279286061882,-4.263794699612358,-5.924279286061882,-3.9015282382027943,45.75984939646941
80,850000.0,5.430426095365548e-05,1.176470588235294e-06,0.0001240819852237534,5.929418925714293,-4.265166092399022,-5.929418925714293,-3.9062912667351966,46.15862181060716
81,860000.0,4.882695294558541e-05,1.1627906976744186e-06,0.0001227442321250988,5.9344984512435675,-4.311340377092252,-5.9344984512435675,-3.9109989066599526,41.99117953320345
82,870000.0,5.571989264050348e-05,1.1494252873563219e-06,0.0001214360313305949,5.939519252618618,-4.253989729033463,-5.939519252618618,-3.9156524344606747,48.47630659723803
83,880000.0,5.221072781983888e-05,1.1363636363636364e-06,0.00012015640250758375,5.944482672150168,-4.282240252662935,-5.944482672150168,-3.920253082957197,45.94544048145821
84,890000.0,5.132837290566218e-05,1.1235955056179775e-06,0.0001189044084738595,5.949390006644912,-4.289642502528492,-5.949390006644912,-3.9248020432755206,45.68225188603934
85,900000.0,5.042883595322729e-05,1.111111111111111e-06,0.00011767915284061684,5.954242509439325,-4.297321056527059,-5.954242509439325,-3.929300466707869,45.38595235790456
86,910000.0,5.199105415473064e-05,1.098901098901099e-06,0.00011647977780861334,5.959041392321094,-4.284071376854913,-5.959041392321094,-3.933749466470128,47.31185928080488
87,920000.0,4.799365779177914e-05,1.0869565217391303e-06,0.0001153054621060299,5.963787827345556,-4.318816149458101,-5.963787827345556,-3.9381501193633937,44.15416516843681
88,930000.0,5.0402237069757606e-05,1.0752688172043011e-06,0.00011415541905749456,5.968482948553935,-4.297550187255064,-5.968482948553935,-3.9425034673458392,46.874080474874575
89,940000.0,5.079781872724353e-05,1.0638297872340427e-06,0.00011302889477462114,5.973127853599698,-4.29415493604404,-5.973127853599698,-3.946810519020647,47.74994960360892
90,950000.0,4.969780447535976e-05,1.0526315789473683e-06,0.00011192516645921863,5.977723605288848,-4.303662796886337,-5.977723605288848,-3.9510722510453316,47.21291425159177
91,960000.0,4.762579704423084e-05,1.0416666666666667e-06,0.0001108435408110553,5.982271233039568,-4.322157743095542,-5.982271233039568,-3.9552896094673833,45.7207651624616
92,970000.0,5.049488610255797e-05,1.0309278350515464e-06,0.00010978335253272513,5.986771734266245,-4.29675260306747,-5.986771734266245,-3.959463510990809,48.98003951948123
93,980000.0,4.692261535971068e-05,1.020408163265306e-06,0.00010874396292476439,5.991226075692495,-4.328617789296588,-5.991226075692495,-3.963594844177819,45.984163052516465
94,990000.0,4.753544098793185e-05,1.01010101010101e-06,0.00010772475856471517,5.99563519459755,-4.322982472770384,-5.99563519459755,-3.967684470589601,47.060086578052534
95,1000000.0,4.832483305138375e-05,1e-06,0.00010672515006433103,6.0,-4.3158296376612935,-6.0,-3.971733225869857,48.32483305138375
96,1010000.0,4.444787856828089e-05,9.900990099009902e-07,0.00010574457089957471,6.004321373782642,-4.352148962434504,-6.004321373782642,-3.9757419207745066,44.892357353963696
97,1020000.0,4.490641581290126e-05,9.80392156862745e-07,0.00010478247630847316,6.008600171761918,-4.347691606589408,-6.008600171761918,-3.9797113421507433,45.80454412915929
98,1030000.0,4.635877680462919e-05,9.70873786407767e-07,0.0001038383422522743,6.012837224705172,-4.333868031595587,-6.012837224705172,-3.983642253868403,47.749540108768066
99,1040000.0,4.4227701328746334e-05,9.615384615384615e-07,0.00010291166443569634,6.017033339298781,-4.35430563187578,-6.017033339298781,-3.987535397706399,45.996809381896185
100,1050000.0,4.641463775714782e-05,9.523809523809523e-07,0.0001020019573823783,6.021189299069938,-4.333345034646965,-6.021189299069938,-3.9913914941968134,48.73536964500521
101,1060000.0,4.528597376442087e-05,9.433962264150943e-07,0.00010110875356193026,6.02530586526477,-4.344036289377158,-6.02530586526477,-3.995211243429034,48.00313219028612
102,1070000.0,4.491233562425689e-05,9.345794392523365e-07,0.00010023160256524877,6.02938377768521,-4.347634359269261,-6.02938377768521,-3.9989953258162014,48.05619911795487
103,1080000.0,4.306198589821993e-05,9.259259259259259e-07,9.937007032500684e-05,6.033423755486949,-4.36590594560517,-6.033423755486949,-4.0027444028260515,46.506944770077524
104,1090000.0,4.443456933636733e-05,9.174311926605505e-07,9.852373837845284e-05,6.037426497940624,-4.352279024694442,-6.037426497940624,-4.006459117678134,48.43368057664039
105,1100000.0,4.151467660400709e-05,9.09090909090909e-07,9.769220316985809e-05,6.041392685158225,-4.381798340846649,-6.041392685158225,-4.010140096009239,45.6661442644078
106,1110000.0,4.418488578909821e-05,9.009009009009009e-07,9.687507539014333e-05,6.045322978786658,-4.354726263251213,-6.045322978786658,-4.013787946508751,49.04522322589901
107,1120000.0,4.1960402212022915e-05,8.928571428571428e-07,9.607197935138854e-05,6.049218022670182,-4.3771603575226905,-6.049218022670182,-4.017403261525563,46.99565047746567
108,1130000.0,4.176381783629406e-05,8.849557522123894e-07,9.528255239409074e-05,6.05307844348342,-4.379199807193364,-6.05307844348342,-4.0209866176480515,47.19311415501229
109,1140000.0,3.962644601368141e-05,8.771929824561404e-07,9.450644432518416e-05,6.056904851336473,-4.402014876589856,-6.056904851336473,-4.024538576258536,45.17414845559681
110,1150000.0,4.245511799359142e-05,8.695652173913044e-07,9.374331688497192e-05,6.060697840353612,-4.372069947766441,-6.060697840353612,-4.028059684063561,48.82338569263013
111,1160000.0,3.975761510396284e-05,8.620689655172414e-07,9.299284324124629e-05,6.064457989226918,-4.400579675035623,-6.064457989226918,-4.031550473601266,46.118833520596894
112,1170000.0,4.096992687173438e-05,8.547008547008547e-07,9.225470750899017e-05,6.068185861746161,-4.387534811229444,-6.068185861746161,-4.035011463726996,47.93481443992923
113,1180000.0,4.083112285667371e-05,8.474576271186441e-07,9.152860429416071e-05,6.071882007306125,-4.389008676806072,-6.071882007306125,-4.0384431600782875,48.18072497087498
114,1190000.0,3.964862981605466e-05,8.403361344537815e-07,9.081423826015522e-05,6.075546961392531,-4.401771816508009,-6.075546961392531,-4.041846055520258,47.181869481105046
115,1200000.0,3.962582745756597e-05,8.333333333333333e-07,9.011132371565272e-05,6.079181246047625,-4.402021655840366,-6.079181246047625,-4.045220630572395,47.55099294907916
116,1210000.0,3.981824663301861e-05,8.264462809917355e-07,8.941958422260888e-05,6.08278537031645,-4.399917867723227,-6.08278537031645,-4.048567353817646,48.18007842595252
117,1220000.0,4.0204228807230605e-05,8.196721311475409e-07,8.873875222326214e-05,6.086359830674748,-4.395728264053466,-6.086359830674748,-4.0518866822947155,49.04915914482134
118,1230000.0,3.8536735063119956e-05,8.130081300813008e-07,8.806856868508216e-05,6.089905111439398,-4.414125082730258,-6.089905111439398,-4.055179061874361,47.400184127637544
119,1240000.0,3.8928794273257094e-05,8.064516129032258e-07,8.740878276265973e-05,6.093421685162235,-4.409729047311386,-6.093421685162235,-4.058444927620478,48.2717048988388
120,1250000.0,3.918486445874703e-05,8e-07,8.675915147560097e-05,6.096910013008056,-4.406881651127016,-6.096910013008056,-4.0616847041367095,48.98108057343379
121,1260000.0,3.855326330540341e-05,7.936507936507937e-07,8.61194394015472e-05,6.1003705451175625,-4.413938855601416,-6.1003705451175625,-4.064898805899259,48.57711176480829
122,1270000.0,3.809871867833886e-05,7.874015748031496e-07,8.548941838349694e-05,6.103803720955957,-4.419089630106123,-6.103803720955957,-4.068087637576575,48.38537272149035
123,1280000.0,3.810759338311109e-05,7.8125e-07,8.486886725065721e-05,6.107209969647869,-4.418988477452904,-6.107209969647869,-4.071251594336507,48.7777195303822
124,1290000.0,3.561732709282454e-05,7.751937984496125e-07,8.425757155209876e-05,6.110589710299249,-4.448338675338613,-6.110589710299249,-4.074391062141541,45.94635194974366
125,1300000.0,3.499075498877661e-05,7.692307692307693e-07,8.365532330253413e-05,6.113943352306837,-4.456046686727663,-6.113943352306837,-4.077506418032637,45.48798148540959
126,1310000.0,3.7373496724750094e-05,7.633587786259542e-07,8.30619207395784e-05,6.117271295655764,-4.427436266955827,-6.117271295655764,-4.080598030402215,48.95928070942262
127,1320000.0,3.599602300392916e-05,7.575757575757576e-07,8.247716809189101e-05,6.12057393120585,-4.443745479312106,-6.12057393120585,-4.08366625925678,47.51475036518649
128,1330000.0,3.539803285383058e-05,7.518796992481203e-07,8.190087535763308e-05,6.123851640967086,-4.451020871998627,-6.123851640967086,-4.086711456469641,47.07938369559467
129,1340000.0,3.55023877558016e-05,7.462686567164179e-07,8.133285809270731e-05,6.127104798364807,-4.449742436964737,-6.127104798364807,-4.089733966024185,47.573199592774145
130,1350000.0,3.56645828434151e-05,7.407407407407407e-07,8.077293720827968e-05,6.1303337684950066,-4.447762851409523,-6.1303337684950066,-4.092734124248117,48.14718683861039
131,1360000.0,3.627064498021831e-05,7.352941176470589e-07,8.022093877711086e-05,6.133538908370218,-4.440444721539522,-6.133538908370218,-4.095712260039072,49.32807717309691
132,1370000.0,3.539718336290023e-05,7.299270072992701e-07,7.967669384825232e-05,6.136720567156407,-4.4510312944323225,-6.136720567156407,-4.098668695081971,48.494141207173314
133,1380000.0,3.295298167676687e-05,7.246376811594203e-07,7.914003826968837e-05,6.139879086401237,-4.482105283128221,-6.139879086401237,-4.101603744058487,45.47511471393828
134,1390000.0,3.521230725511908e-05,7.194244604316547e-07,7.861081251852816e-05,6.143014800254095,-4.453305517237759,-6.143014800254095,-4.1045177148489564,48.94510708461552
135,1400000.0,3.5186620809342794e-05,7.142857142857143e-07,7.808886153837524e-05,6.146128035678238,-4.4536224391700125,-6.146128035678238,-4.107410908727071,49.261269133079914
136,1410000.0,3.661111312558415e-05,7.092198581560284e-07,7.75740345835222e-05,6.14921911265538,-4.436387066612876,-6.14921911265538,-4.110283620547638,51.62166950707365
137,1420000.0,3.4450961574417784e-05,7.042253521126761e-07,7.706618506963808e-05,6.152288344383057,-4.462798651822087,-6.152288344383057,-4.113136138927731,48.920365435673254
138,1430000.0,3.375288728358183e-05,6.993006993006993e-07,7.656517043063443e-05,6.155336037465061,-4.4716890709012835,-6.155336037465061,-4.11596874642148,48.26662881552202
139,1440000.0,3.493082768509111e-05,6.944444444444445e-07,7.607085198141356e-05,6.158362492095249,-4.456791123643512,-6.158362492095249,-4.118781719688789,50.3003918665312
140,1450000.0,3.224051013652717e-05,6.896551724137931e-07,7.558309478621784e-05,6.161368002234975,-4.491598095039218,-6.161368002234975,-4.121575329658216,46.748739697964396
141,1460000.0,3.34124691810511e-05,6.849315068493151e-07,7.510176753231525e-05,6.164352855784437,-4.476091428819188,-6.164352855784437,-4.124349841684275,48.7822050043346
142,1470000.0,3.415101578601372e-05,6.802721088435375e-07,7.462674240876976e-05,6.1673173347481764,-4.4665963741581525,-6.1673173347481764,-4.127105515699361,50.20199320544016
143,1480000.0,3.327216118658659e-05,6.756756756756756e-07,7.415789499005894e-05,6.1702617153949575,-4.477918988703608,-6.1702617153949575,-4.129842606360547,49.24279855614815
144,1490000.0,3.4255981527622515e-05,6.711409395973154e-07,7.369510412431405e-05,6.173186268412274,-4.465263584240837,-6.173186268412274,-4.132561363191435,51.04141247615755
145,1500000.0,3.3415125230619106e-05,6.666666666666667e-07,7.323825182596898e-05,6.176091259055681,-4.476056906922005,-6.176091259055681,-4.135262030719279,50.12268784592866
146,1510000.0,3.31238241858001e-05,6.622516556291391e-07,7.278722317261652e-05,6.17897694729317,-4.479859529166292,-6.17897694729317,-4.137944848607548,50.01697452055815
147,1520000.0,3.352314378885767e-05,6.578947368421053e-07,7.23419062058803e-05,6.181843587944773,-4.47465526014525,-6.181843587944773,-4.1406100517841296,50.955178559063654
148,1530000.0,3.187013966371707e-05,6.535947712418301e-07,7.190219183612097e-05,6.184691430817598,-4.496616033324236,-6.184691430817598,-4.143257870565327,48.76131368548712
149,1540000.0,3.120521969500673e-05,6.493506493506493e-07,7.146797375080403e-05,6.187520720836463,-4.505772755496389,-6.1875207208364635,-4.145888530775834,48.056038330310365
150,1550000.0,3.0780565251114924e-05,6.451612903225806e-07,7.10391483263666e-05,6.190331698170292,-4.5117234090923874,-6.190331698170292,-4.148502253864823,47.70987613922813
151,1560000.0,3.1379620051768494e-05,6.41025641025641e-07,7.061561454342732e-05,6.193124598354461,-4.503352319207314,-6.193124598354462,-4.151099257018308,48.95220728075885
152,1570000.0,3.063585200604595e-05,6.369426751592356e-07,7.019727390519236e-05,6.195899652409234,-4.51377003710846,-6.195899652409234,-4.153679753267924,48.09828764949214
153,1580000.0,3.1080265054970804e-05,6.329113924050633e-07,6.97840303589177e-05,6.198657086954422,-4.507515286157469,-6.198657086954423,-4.15624395159626,49.10681878685387
154,1590000.0,3.202110134728243e-05,6.289308176100629e-07,6.937579022029467e-05,6.201397124320452,-4.494563734852018,-6.201397124320452,-4.158792057038869,50.91355114217907
155,1600000.0,3.125524535021756e-05,6.25e-07,6.897246210063212e-05,6.204119982655925,-4.505077087584169,-6.204119982655925,-4.161324270783086,50.00839256034809
156,1610000.0,3.0319567020384905e-05,6.211180124223603e-07,6.857395683671553e-05,6.20682587603185,-4.518277004952922,-6.20682587603185,-4.163840790263776,48.8145029028197
157,1620000.0,3.0222624692551888e-05,6.17283950617284e-07,6.818018742322829e-05,6.209515014542631,-4.519667821929702,-6.209515014542631,-4.166341809256116,48.96065200193406
158,1630000.0,3.05649246115461e-05,6.134969325153374e-07,6.779106894762674e-05,6.212187604403958,-4.514776671061177,-6.212187604403958,-4.16882751796553,49.82082711682014
159,1640000.0,3.0693101389694965e-05,6.097560975609756e-07,6.740651852736534e-05,6.214843848047698,-4.512959225990505,-6.214843848047698,-4.171298103114874,50.336686279099744
160,1650000.0,2.9142722031965297e-05,6.060606060606061e-07,6.702645524937351e-05,6.217483944213907,-4.535469886050885,-6.217483944213907,-4.173753748028981,48.08549135274274
161,1660000.0,3.0007381865199627e-05,6.024096385542169e-07,6.665080011169017e-05,6.220108088040055,-4.522771894981629,-6.220108088040055,-4.176194632716645,49.81225389623138
162,1670000.0,2.8380731999180054e-05,5.988023952095808e-07,6.62794759671667e-05,6.222716471147583,-4.546976407359696,-6.222716471147583,-4.1786209339501585,47.39582243863069
163,1680000.0,2.9808044373123784e-05,5.952380952380952e-07,6.591240746915332e-05,6.225309281725863,-4.525666515943926,-6.225309281725863,-4.181032825342472,50.07751454684796
164,1690000.0,2.9509163105356154e-05,5.917159763313609e-07,6.55495210190874e-05,6.227886704613674,-4.530043107134389,-6.227886704613674,-4.183430477422063,49.870485648051904
165,1700000.0,2.808412451150136e-05,5.88235294117647e-07,6.519074471590643e-05,6.230448921378274,-4.55153911018023,-6.230448921378274,-4.1858140577056115,47.74301166955231
166,1710000.0,2.907347806181097e-05,5.847953216374269e-07,6.483600830721191e-05,6.232996110392154,-4.5365030104484285,-6.232996110392154,-4.188183730768537,49.71564748569676
167,1720000.0,2.7950393478127768e-05,5.813953488372093e-07,6.448524314211368e-05,6.235528446907549,-4.553612073853523,-6.235528446907549,-4.190539658313484,48.07467678237976
168,1730000.0,2.9994803699861265e-05,5.780346820809248e-07,6.413838212568749e-05,6.238046103128795,-4.5229539759450965,-6.238046103128795,-4.192881999236829,51.89101040075999
169,1740000.0,2.8306252006970606e-05,5.747126436781609e-07,6.379535967498166e-05,6.2405492482825995,-4.548117631180608,-6.2405492482825995,-4.195210909693271,49.25287849212886
170,1750000.0,2.845273551266264e-05,5.714285714285714e-07,6.345611167651173e-05,6.243038048686294,-4.5458759731724845,-6.243038048686294,-4.19752654315857,49.79228714715962
171,1760000.0,2.981106027949493e-05,5.681818181818182e-07,6.312057544518424e-05,6.2455126678141495,-4.5256225772936,-6.2455126678141495,-4.199829050490509,52.46746609191108
172,1770000.0,2.885289504983889e-05,5.649717514124293e-07,6.278868968459437e-05,6.247973266361806,-4.53981060396094,-6.247973266361806,-4.202118579988123,51.069624238214836
173,1780000.0,2.673951547946397e-05,5.617977528089887e-07,6.246039444864354e-05,6.250420002308894,-4.572846466427124,-6.250420002308894,-4.204395277449266,47.59633755344586
174,1790000.0,2.8015330765511476e-05,5.58659217877095e-07,6.213563110442608e-05,6.252853030979893,-4.5526042456294515,-6.252853030979893,-4.20665928622657,50.14744207026554
175,1800000.0,2.658156649024519e-05,5.555555555555555e-07,6.181434229633649e-05,6.2552725051033065,-4.575419429035763,-6.2552725051033065,-4.208910747281841,47.84681968244134
176,1810000.0,2.771731932340812e-05,5.524861878453039e-07,6.149647191135016e-05,6.2576785748691846,-4.5572487747581985,-6.2576785748691846,-4.211149799238956,50.1683479753687
177,1820000.0,2.736699068480566e-05,5.494505494505495e-07,6.118196504543335e-05,6.260071387985075,-4.5627729556346885,-6.260071387985075,-4.2133765784353,49.8079230463463
178,1830000.0,2.6268307403966665e-05,5.46448087431694e-07,6.0870767971039475e-05,6.26245108973043,-4.580567910038423,-6.26245108973043,-4.215591218971802,48.071002549259
179,1840000.0,2.756745415391441e-05,5.434782608695652e-07,6.0562828105651116e-05,6.264817823009537,-4.559603339006967,-6.264817823009537,-4.217793852761605,50.72411564320251
180,1850000.0,2.610727482097227e-05,5.405405405405406e-07,6.025809398132834e-05,6.267171728403014,-4.583238459160684,-6.267171728403014,-4.2199846095774145,48.2984584187987
181,1860000.0,2.6510964932789567e-05,5.376344086021506e-07,5.995651521522607e-05,6.269512944217916,-4.5765744647467494,-6.269512944217916,-4.222163617097584,49.310394774988595
182,1870000.0,2.9151619784899522e-05,5.347593582887701e-07,5.965804248104482e-05,6.271841606536499,-4.535337309031908,-6.271841606536499,-4.224331000950956,54.51352899776211
183,1880000.0,2.7730978315860232e-05,5.319148936170213e-07,5.9362627481380025e-05,6.27415784926368,-4.55703480876022,-6.27415784926368,-4.226486884760518,52.13423923381723
184,1890000.0,2.7241269158350392e-05,5.291005291005291e-07,5.907022292093751e-05,6.276461804173244,-4.564772662705352,-6.276461804173244,-4.22863139018589,51.48599870928224
185,1900000.0,2.7310330270226696e-05,5.263157894736842e-07,5.878078248058329e-05,6.278753600952829,-4.563673047803523,-6.278753600952829,-4.230764636964706,51.889627513430725
186,1910000.0,2.6089190636184275e-05,5.235602094240838e-07,5.8494260792197576e-05,6.281033367247727,-4.583539393789441,-6.281033367247727,-4.232886742952899,49.830354115111966
187,1920000.0,2.56056252170124e-05,5.208333333333334e-07,5.821061341430398e-05,6.283301228703549,-4.591664615456085,-6.283301228703549,-4.2349978241639485,49.162800416663806
188,1930000.0,2.4288455196933957e-05,5.181347150259067e-07,5.792979680844623e-05,6.285557309007774,-4.61460010647038,-6.285557309007774,-4.237097994807094,46.876718530082535
189,1940000.0,2.7022941298613897e-05,5.154639175257732e-07,5.7651768316285526e-05,6.2878017299302265,-4.568267382174214,-6.2878017299302265,-4.239187367324578,52.42450611931096
190,1950000.0,2.627104012534227e-05,5.128205128205128e-07,5.7376486137393234e-05,6.290034611362518,-4.580522732248028,-6.290034611362518,-4.24126605242792,51.228528244417426
191,1960000.0,2.5660472369302512e-05,5.10204081632653e-07,5.710390930771411e-05,6.292256071356476,-4.590735353202974,-6.292256071356476,-4.243334159133276,50.29452584383292
192,1970000.0,2.706950585844304e-05,5.076142131979695e-07,5.6833997678676763e-05,6.2944662261615925,-4.567519672006006,-6.294466226161593,-4.245391794795889,53.326926541132785
193,1980000.0,2.3723611159876365e-05,5.05050505050505e-07,5.656671189692857e-05,6.296665190261531,-4.6248192028524935,-6.296665190261531,-4.247439065143673,46.9727500965552
194,1990000.0,2.5238665617774214e-05,5.025125628140703e-07,5.630201338467329e-05,6.298853076409706,-4.59793361021066,-6.298853076409706,-4.2494760743099524,50.224944579370685


==> csv/file_2.50_50.csv <==
0,50000.0,0.0006656380733222271,2e-05,0.0016716609295351727,4.698970004336019,-3.1767618451295103,-4.698970004336019,-2.7768518078570392,33.281903666111354
1,60000.0,0.0005181808690304059,1.6666666666666667e-05,0.0014165247478535147,4.778151250383644,-3.2855186249818007,-4.778151250383644,-2.848775833595127,31.090852141824357
2,70000.0,0.0004712113276448567,1.4285714285714285e-05,0.001231175750945042,4.845098040014257,-3.326784277909999,-4.845098040014257,-2.909679946892034,32.98479293513997
3,80000.0,0.00042778037416330207,1.25e-05,0.0010901729471679876,4.903089986991944,-3.368779144000342,-4.903089986991944,-2.9625045992679966,34.22242993306416
4,90000.0,0.00039989963835776135,1.1111111111111112e-05,0.0009791523616203702,4.954242509439325,-3.3980489886129144,-4.954242509439325,-3.0091497242719223,35.99096745219852
5,100000.0,0.00035605635326572716,1e-05,0.0008893762505360919,5.0,-3.4484812605229407,-5.0,-3.0509144719174817,35.60563532657272
6,110000.0,0.00033645396546045454,9.090909090909091e-06,0.0008152172588738368,5.041392685158225,-3.473074348718329,-5.041392685158225,-3.0887266345041717,37.00993620065
7,120000.0,0.00030720439142356223,8.333333333333334e-06,0.0007528838620671786,5.079181246047625,-3.5125725804458985,-5.079181246047625,-3.1232720117852053,36.86452697082747
8,130000.0,0.0002733761470002765,7.692307692307692e-06,0.0006997261175582504,5.113943352306837,-3.563239381787518,-5.113943352306837,-3.1550719155694362,35.53889911003595
9,140000.0,0.0002646621419786396,7.142857142857143e-06,0.0006538348653071678,5.146128035678238,-3.5773081769670236,-5.146128035678238,-3.184531924675209,37.052699877009545
10,150000.0,0.00026020180937436977,6.666666666666667e-06,0.0006137990181882108,5.176091259055681,-3.584689687795292,-5.176091259055681,-3.21197381058615,39.030271406155464
11,160000.0,0.0002395615282523825,6.25e-06,0.0005785525896893097,5.204119982655925,-3.620582925052432,-5.204119982655925,-3.2376571581058284,38.3298445203812
12,170000.0,0.0002356939854067463,5.882352941176471e-06,0.0005472749470959948,5.230448921378274,-3.627651499944872,-5.230448921378274,-3.261794432338034,40.06797751914687
13,180000.0,0.00022683746934535533,5.555555555555556e-06,0.0005193238395704658,5.2552725051033065,-3.6442852064551556,-5.2552725051033065,-3.284561740651113,40.83074448216396
14,190000.0,0.00020765405406589156,5.263157894736842e-06,0.0004941892721178233,5.278753600952829,-3.6826595856653044,-5.278753600952829,-3.3061066865150828,39.454270272519395
15,200000.0,0.00019600017518032797,5e-06,0.00047146101815229873,5.301029995663981,-3.7077435404811987,-5.301029995663981,-3.3265542102463295,39.20003503606559
16,210000.0,0.0001893543907366601,4.7619047619047615e-06,0.000450805280083933,5.3222192947339195,-3.722724620035658,-5.3222192947339195,-3.3460110058959245,39.76442205469862
17,220000.0,0.00019452784815363001,4.5454545454545455e-06,0.0004319476229680573,5.342422680822207,-3.7110182173011754,-5.342422680822207,-3.364568911599497,42.796126593798604
18,230000.0,0.00017061570525924103,4.347826086956521e-06,0.000414660295581941,5.361727836017593,-3.767980994308643,-5.361727836017593,-3.382307547069516,39.24161220962544
19,240000.0,0.00017018187476065455,4.166666666666667e-06,0.00039875267510379995,5.380211241711606,-3.7690866963701364,-5.380211241711606,-3.3992963903826072,40.84364994255709
20,250000.0,0.00016041894839692112,4e-06,0.00038406397164251967,5.3979400086720375,-3.794744334940905,-5.3979400086720375,-3.4155964313162803,40.10473709923028
21,260000.0,0.00014809924869095835,3.846153846153846e-06,0.0003704575917670119,5.414973347970818,-3.829447144653664,-5.414973347970818,-3.431261500817493,38.50580465964917
22,270000.0,0.00014648830287908744,3.7037037037037037e-06,0.00035781673628631957,5.431363764158987,-3.834197052428509,-5.431363764158987,-3.4463393498871255,39.55184177735361
23,280000.0,0.00013890905826418324,3.5714285714285714e-06,0.00034604092757090733,5.447158031342219,-3.857269432981744,-5.447158031342219,-3.460872532516398,38.89453631397131
24,290000.0,0.0001449916750429754,3.4482758620689654e-06,0.00033504324484877443,5.4623979978989565,-3.83865693284565,-5.4623979978989565,-3.4748991338972246,42.047585762462866
25,300000.0,0.00013183026408638591,3.3333333333333333e-06,0.0003247481043502739,5.477121254719663,-3.879984877929175,-5.477121254719663,-3.4884533753515274,39.549079225915776
26,310000.0,0.00013667681296048595,3.225806451612903e-06,0.00031508946281289343,5.491361693834273,-3.864305156664406,-5.491361693834273,-3.501566120211381,42.36981201775065
27,320000.0,0.0001288848659462011,3.125e-06,0.00030600935289731287,5.505149978319906,-3.889798075834557,-5.505149978319906,-3.514265299500061,41.24315710278435
28,330000.0,0.0001275032537788889,3.0303030303030305e-06,0.00029745668099271223,5.518513939877887,-3.8944787322481744,-5.518513939877887,-3.5265762722065443,42.07607374703334
29,340000.0,0.0001253068968136316,2.9411764705882355e-06,0.0002893862340681461,5.531478917042255,-3.902025025049959,-5.531478917042255,-3.5385221318570514,42.604344916634744
30,350000.0,0.00011871988628045122,2.8571428571428573e-06,0.00028175785428578355,5.544068044350276,-3.9254765280673745,-5.544068044350276,-3.550123968714221,41.55196019815793
31,360000.0,0.00011580730645605798,2.777777777777778e-06,0.00027453574916537336,5.556302500767287,-3.9362640394561934,-5.556302500767287,-3.561401095096005,41.69063032418087
32,370000.0,0.0001188292570796288,2.7027027027027026e-06,0.00026768791197725984,5.568201724066995,-3.9250766180761314,-5.568201724066995,-3.5723712398706073,43.966825119462655
33,380000.0,0.00011347589962205076,2.631578947368421e-06,0.0002611856323137815,5.57978359661681,-3.945096365541767,-5.57978359661681,-3.5830507170541748,43.120841856379286
34,390000.0,0.00011417237245404393,2.564102564102564e-06,0.000255003080856527,5.5910646070264995,-3.9424389743944057,-5.5910646070264995,-3.593454572542882,44.527225257077134
35,400000.0,0.00010962353946456355,2.5e-06,0.00024911695551827574,5.6020599913279625,-3.960096179776016,-5.6020599913279625,-3.6035967122971995,43.84941578582542
36,410000.0,0.00010563760372858334,2.4390243902439023e-06,0.00024350617861262943,5.6127838567197355,-3.97618145884013,-5.6127838567197355,-3.6134900147231552,43.31141752871917
37,420000.0,0.00010142302087303512,2.3809523809523808e-06,0.00023815163665351545,5.623249290397901,-3.9938634581842076,-5.623249290397901,-3.623146429532831,42.59766876667475
38,430000.0,0.00010110221045051004,2.325581395348837e-06,0.00023303595593194052,5.633468455579586,-3.9952393490977762,-5.633468455579586,-3.632577064990765,43.473950493719315
39,440000.0,0.0001016168772567203,2.2727272727272728e-06,0.0002281433082495981,5.643452676486188,-3.993034155332167,-5.643452676486188,-3.641792265146392,44.711425992956926
40,450000.0,0.0001002626036381524,2.222222222222222e-06,0.00022345924217712134,5.653212513775344,-3.9988610217357254,-5.653212513775344,-3.650801678401168,45.11817163716858
41,460000.0,9.166246301239919e-05,2.1739130434782607e-06,0.00021897053600151512,5.662757831681574,-4.037808477242635,-5.662757831681574,-3.659614318551739,42.16473298570363
42,470000.0,9.715052528134471e-05,2.1276595744680853e-06,0.00021466506917296454,5.672097857935717,-4.0125548468791985,-5.672097857935717,-3.668238619278862,45.66074688223201
43,480000.0,8.988534685245851e-05,2.0833333333333334e-06,0.0002105317095870053,5.681241237375588,-4.0463111013680475,-5.681241237375588,-3.6766824829090057,43.144966489180085
44,490000.0,8.591081709384724e-05,2.040816326530612e-06,0.00020656021446820107,5.690196080028514,-4.0659521503899025,-5.690196080028514,-3.684953324156335,42.096300375985145
45,500000.0,8.677404041376486e-05,2e-06,0.00020274114297496093,5.698970004336019,-4.061610180253048,-5.698970004336019,-3.6930581094527883,43.387020206882426
46,510000.0,8.614850164439653e-05,1.96078431372549e-06,0.0001990657789368472,5.707570176097937,-4.064752271706718,-5.707570176097937,-3.7010033923898242,43.93573583864223
47,520000.0,7.6778251695259e-05,1.923076923076923e-06,0.00019552606237744933,5.7160033436347994,-4.114761781353106,-5.7160033436347994,-3.70879534572428,39.92469088153468
48,530000.0,8.567391812810538e-05,1.8867924528301887e-06,0.0001921145286769727,5.724275869600789,-4.0671513710412,-5.724275869600789,-3.716439790340566,45.40717660789585
49,540000.0,7.968997430471312e-05,1.8518518518518519e-06,0.00018882425439658673,5.732393759822968,-4.098596313208919,-5.732393759822968,-3.723942221510114,43.032586124545084
50,550000.0,8.173276052383596e-05,1.818181818181818e-06,0.00018564880892726063,5.740362689494244,-4.087603832538158,-5.740362689494244,-3.73130783274527,44.95301828810978
51,560000.0,8.012516107498482e-05,1.7857142857142857e-06,0.00018258221124411536,5.748188027006201,-4.096231084413447,-5.748188027006201,-3.738541537507383,44.8700902019915
52,570000.0,8.1129953917908e-05,1.7543859649122807e-06,0.0001796188911471217,5.7558748556724915,-4.090818770702832,-5.7558748556724915,-3.745647988996676,46.244073733207564
53,580000.0,7.481528351285937e-05,1.7241379310344827e-06,0.00017675365445343988,5.763427993562937,-4.126009673963307,-5.763427993562937,-3.7526315982238145,43.392864437458435
54,590000.0,7.411002834576782e-05,1.6949152542372882e-06,0.00017398165167840522,5.770852011642144,-4.130123020623286,-5.770852011642144,-3.7594965505392044,43.724916724003016
55,600000.0,7.006261266159986e-05,1.6666666666666667e-06,0.00017129834980322118,5.778151250383644,-4.154513671709169,-5.778151250383644,-3.7662468207753363,42.03756759695992
56,610000.0,7.315820054793222e-05,1.6393442622950819e-06,0.0001686995067795562,5.785329835010767,-4.135736985285758,-5.785329835010767,-3.7728861871395662,44.62650233423865
57,620000.0,7.066933664452952e-05,1.6129032258064516e-06,0.0001661811484658831,5.7923916894982534,-4.150768985280331,-5.7923916894982534,-3.7794182439790847,43.8149887196083
58,630000.0,6.419759611424557e-05,1.5873015873015873e-06,0.0001637395477287284,5.799340549453582,-4.192481233829344,-5.799340549453582,-3.7858464135262135,40.44448555197471
59,640000.0,7.259041865151255e-05,1.5625e-06,0.0001613712054749854,5.8061799739838875,-4.139120698878181,-5.8061799739838875,-3.7921739567202573,46.457867936968036
60,650000.0,6.754849146533319e-05,1.5384615384615385e-06,0.00015907283340991357,5.812913356642856,-4.1703843454664815,-5.812913356642856,-3.7984039831917027,43.906519452466576
61,660000.0,6.75408644605201e-05,1.5151515151515152e-06,0.00015684133834006908,5.819543935541868,-4.170433385097837,-5.819543935541868,-3.804539460485405,44.57697054394327
62,670000.0,6.618747081122035e-05,1.4925373134328358e-06,0.00015467380786175707,5.826074802700826,-4.179224214072953,-5.826074802700826,-3.810583222591335,44.345605443517634
63,680000.0,6.341246192828856e-05,1.4705882352941177e-06,0.00015256749729414737,5.832508912706237,-4.197825385417124,-5.832508912706237,-3.8165379778443658,43.12047411123622
64,690000.0,6.334084367829528e-05,1.4492753623188406e-06,0.00015051981773234695,5.838849090737256,-4.19831615627216,-5.838849090737256,-3.8224063162482924,43.70518213802374
65,700000.0,6.371699705583896e-05,1.4285714285714286e-06,0.00014852832510982113,5.845098040014257,-4.195744700429135,-5.845098040014257,-3.828190716273729,44.60189793908727
66,710000.0,6.094969494781345e-05,1.4084507042253521e-06,0.000146590710171881,5.8512583487190755,-4.215028463676655,-5.8512583487190755,-3.8338935511746053,43.27428341294755
67,720000.0,6.512602848734683e-05,1.388888888888889e-06,0.00014470478927275688,5.857332496431268,-4.18624540514574,-5.857332496431268,-3.839517094863614,46.890740510889714
68,730000.0,6.121985616695206e-05,1.3698630136986302e-06,0.0001428684959182599,5.863322860120456,-4.213107695091059,-5.863322860120456,-3.845063527383052,44.690495001875
69,740000.0,6.25872028653495e-05,1.3513513513513513e-06,0.0001410798729843739,5.869231719730976,-4.203514457414411,-5.869231719730976,-3.8505349400040543,46.314530120358626
70,750000.0,6.104573901047484e-05,1.3333333333333334e-06,0.00013933706554947057,5.8750612633917,-4.2143446443942825,-5.8750612633917,-3.85593333998411,45.78430425785613
71,760000.0,6.061044814848404e-05,1.3157894736842106e-06,0.00013763831428432568,5.880813592280791,-4.217452504841761,-5.880813592280791,-3.8612606550099753,46.06394059284787
72,770000.0,5.823777628344682e-05,1.2987012987012986e-06,0.00013598194934985407,5.886490725172482,-4.234795216220189,-5.886490725172482,-3.866518737350636,44.84308773825405
73,780000.0,5.785371440622044e-05,1.282051282051282e-06,0.00013436638475755906,5.892094602690481,-4.237668752626852,-5.892094602690481,-3.871709367742733,45.12589723685194
74,790000.0,5.8178834092314806e-05,1.2658227848101265e-06,0.00013279011315220178,5.897627091290442,-4.2352349862919105,-5.897627091290442,-3.8768342590288833,45.9612789329287
75,800000.0,5.760856913693731e-05,1.25e-06,0.00013125170098020108,5.903089986991944,-4.239512911505806,-5.903089986991944,-3.881895059567504,46.08685530954985
76,810000.0,5.71367507533868e-05,1.234567901234568e-06,0.0001297497840108386,5.9084850188786495,-4.243084460663071,-5.9084850188786495,-3.886893356431173,46.28076811024331
77,820000.0,5.594008040274346e-05,1.2195121951219512e-06,0.00012828306318052272,5.913813852383717,-4.252276913752072,-5.913813852383717,-3.8918306784090553,45.870865930249636
78,830000.0,5.646480647970005e-05,1.2048192771084338e-06,0.00012685030073319894,5.919078092376074,-4.248222155966569,-5.919078092376074,-3.8967084988276346,46.86578937815104
79,840000.0,5.447601118627311e-05,1.1904761904761904e-06,0.0001254503166325322,5.924279286061882,-4.263794699612358,-5.924279286061882,-3.9015282382027943,45.75984939646941
80,850000.0,5.430426095365548e-05,1.176470588235294e-06,0.0001240819852237534,5.929418925714293,-4.265166092399022,-5.929418925714293,-3.9062912667351966,46.15862181060716
81,860000.0,4.882695294558541e-05,1.1627906976744186e-06,0.0001227442321250988,5.9344984512435675,-4.311340377092252,-5.9344984512435675,-3.9109989066599526,41.99117953320345
82,870000.0,5.571989264050348e-05,1.1494252873563219e-06,0.0001214360313305949,5.939519252618618,-4.253989729033463,-5.939519252618618,-3.9156524344606747,48.47630659723803
83,880000.0,5.221072781983888e-05,1.1363636363636364e-06,0.00012015640250758375,5.944482672150168,-4.282240252662935,-5.944482672150168,-3.920253082957197,45.94544048145821
84,890000.0,5.132837290566218e-05,1.1235955056179775e-06,0.0001189044084738595,5.949390006644912,-4.289642502528492,-5.949390006644912,-3.9248020432755206,45.68225188603934
85,900000.0,5.042883595322729e-05,1.111111111111111e-06,0.00011767915284061684,5.954242509439325,-4.297321056527059,-5.954242509439325,-3.929300466707869,45.38595235790456
86,910000.0,5.199105415473064e-05,1.098901098901099e-06,0.00011647977780861334,5.959041392321094,-4.284071376854913,-5.959041392321094,-3.933749466470128,47.31185928080488
87,920000.0,4.799365779177914e-05,1.0869565217391303e-06,0.0001153054621060299,5.963787827345556,-4.318816149458101,-5.963787827345556,-3.9381501193633937,44.15416516843681
88,930000.0,5.0402237069757606e-05,1.0752688172043011e-06,0.00011415541905749456,5.968482948553935,-4.297550187255064,-5.968482948553935,-3.9425034673458392,46.874080474874575
89,940000.0,5.079781872724353e-05,1.0638297872340427e-06,0.00011302889477462114,5.973127853599698,-4.29415493604404,-5.973127853599698,-3.946810519020647,47.74994960360892
90,950000.0,4.969780447535976e-05,1.0526315789473683e-06,0.00011192516645921863,5.977723605288848,-4.303662796886337,-5.977723605288848,-3.9510722510453316,47.21291425159177
91,960000.0,4.762579704423084e-05,1.0416666666666667e-06,0.0001108435408110553,5.982271233039568,-4.322157743095542,-5.982271233039568,-3.9552896094673833,45.7207651624616
92,970000.0,5.049488610255797e-05,1.0309278350515464e-06,0.00010978335253272513,5.986771734266245,-4.29675260306747,-5.986771734266245,-3.959463510990809,48.98003951948123
93,980000.0,4.692261535971068e-05,1.020408163265306e-06,0.00010874396292476439,5.991226075692495,-4.328617789296588,-5.991226075692495,-3.963594844177819,45.984163052516465
94,990000.0,4.753544098793185e-05,1.01010101010101e-06,0.00010772475856471517,5.99563519459755,-4.322982472770384,-5.99563519459755,-3.967684470589601,47.060086578052534
95,1000000.0,4.832483305138375e-05,1e-06,0.00010672515006433103,6.0,-4.3158296376612935,-6.0,-3.971733225869857,48.32483305138375
96,1010000.0,4.444787856828089e-05,9.900990099009902e-07,0.00010574457089957471,6.004321373782642,-4.352148962434504,-6.004321373782642,-3.9757419207745066,44.892357353963696
97,1020000.0,4.490641581290126e-05,9.80392156862745e-07,0.00010478247630847316,6.008600171761918,-4.347691606589408,-6.008600171761918,-3.9797113421507433,45.80454412915929
98,1030000.0,4.635877680462919e-05,9.70873786407767e-07,0.0001038383422522743,6.012837224705172,-4.333868031595587,-6.012837224705172,-3.983642253868403,47.749540108768066
99,1040000.0,4.4227701328746334e-05,9.615384615384615e-07,0.00010291166443569634,6.017033339298781,-4.35430563187578,-6.017033339298781,-3.987535397706399,45.996809381896185
100,1050000.0,4.641463775714782e-05,9.523809523809523e-07,0.0001020019573823783,6.021189299069938,-4.333345034646965,-6.021189299069938,-3.9913914941968134,48.73536964500521
101,1060000.0,4.528597376442087e-05,9.433962264150943e-07,0.00010110875356193026,6.02530586526477,-4.344036289377158,-6.02530586526477,-3.995211243429034,48.00313219028612
102,1070000.0,4.491233562425689e-05,9.345794392523365e-07,0.00010023160256524877,6.02938377768521,-4.347634359269261,-6.02938377768521,-3.9989953258162014,48.05619911795487
103,1080000.0,4.306198589821993e-05,9.259259259259259e-07,9.937007032500684e-05,6.033423755486949,-4.36590594560517,-6.033423755486949,-4.0027444028260515,46.506944770077524
104,1090000.0,4.443456933636733e-05,9.174311926605505e-07,9.852373837845284e-05,6.037426497940624,-4.352279024694442,-6.037426497940624,-4.006459117678134,48.43368057664039
105,1100000.0,4.151467660400709e-05,9.09090909090909e-07,9.769220316985809e-05,6.041392685158225,-4.381798340846649,-6.041392685158225,-4.010140096009239,45.6661442644078
106,1110000.0,4.418488578909821e-05,9.009009009009009e-07,9.687507539014333e-05,6.045322978786658,-4.354726263251213,-6.045322978786658,-4.013787946508751,49.04522322589901
107,1120000.0,4.1960402212022915e-05,8.928571428571428e-07,9.607197935138854e-05,6.049218022670182,-4.3771603575226905,-6.049218022670182,-4.017403261525563,46.99565047746567
108,1130000.0,4.176381783629406e-05,8.849557522123894e-07,9.528255239409074e-05,6.05307844348342,-4.379199807193364,-6.05307844348342,-4.0209866176480515,47.19311415501229
109,1140000.0,3.962644601368141e-05,8.771929824561404e-07,9.450644432518416e-05,6.056904851336473,-4.402014876589856,-6.056904851336473,-4.024538576258536,45.17414845559681
110,1150000.0,4.245511799359142e-05,8.695652173913044e-07,9.374331688497192e-05,6.060697840353612,-4.372069947766441,-6.060697840353612,-4.028059684063561,48.82338569263013
111,1160000.0,3.975761510396284e-05,8.620689655172414e-07,9.299284324124629e-05,6.064457989226918,-4.400579675035623,-6.064457989226918,-4.031550473601266,46.118833520596894
112,1170000.0,4.096992687173438e-05,8.547008547008547e-07,9.225470750899017e-05,6.068185861746161,-4.387534811229444,-6.068185861746161,-4.035011463726996,47.93481443992923
113,1180000.0,4.083112285667371e-05,8.474576271186441e-07,9.152860429416071e-05,6.071882007306125,-4.389008676806072,-6.071882007306125,-4.0384431600782875,48.18072497087498
114,1190000.0,3.964862981605466e-05,8.403361344537815e-07,9.081423826015522e-05,6.075546961392531,-4.401771816508009,-6.075546961392531,-4.041846055520258,47.181869481105046
115,1200000.0,3.962582745756597e-05,8.333333333333333e-07,9.011132371565272e-05,6.079181246047625,-4.402021655840366,-6.079181246047625,-4.045220630572395,47.55099294907916
116,1210000.0,3.981824663301861e-05,8.264462809917355e-07,8.941958422260888e-05,6.08278537031645,-4.399917867723227,-6.08278537031645,-4.048567353817646,48.18007842595252
117,1220000.0,4.0204228807230605e-05,8.196721311475409e-07,8.873875222326214e-05,6.086359830674748,-4.395728264053466,-6.086359830674748,-4.0518866822947155,49.04915914482134
118,1230000.0,3.8536735063119956e-05,8.130081300813008e-07,8.806856868508216e-05,6.089905111439398,-4.414125082730258,-6.089905111439398,-4.055179061874361,47.400184127637544
119,1240000.0,3.8928794273257094e-05,8.064516129032258e-07,8.740878276265973e-05,6.093421685162235,-4.409729047311386,-6.093421685162235,-4.058444927620478,48.2717048988388
120,1250000.0,3.918486445874703e-05,8e-07,8.675915147560097e-05,6.096910013008056,-4.406881651127016,-6.096910013008056,-4.0616847041367095,48.98108057343379
121,1260000.0,3.855326330540341e-05,7.936507936507937e-07,8.61194394015472e-05,6.1003705451175625,-4.413938855601416,-6.1003705451175625,-4.064898805899259,48.57711176480829
122,1270000.0,3.809871867833886e-05,7.874015748031496e-07,8.548941838349694e-05,6.103803720955957,-4.419089630106123,-6.103803720955957,-4.068087637576575,48.38537272149035
123,1280000.0,3.810759338311109e-05,7.8125e-07,8.486886725065721e-05,6.107209969647869,-4.418988477452904,-6.107209969647869,-4.071251594336507,48.7777195303822
124,1290000.0,3.561732709282454e-05,7.751937984496125e-07,8.425757155209876e-05,6.110589710299249,-4.448338675338613,-6.110589710299249,-4.074391062141541,45.94635194974366
125,1300000.0,3.499075498877661e-05,7.692307692307693e-07,8.365532330253413e-05,6.113943352306837,-4.456046686727663,-6.113943352306837,-4.077506418032637,45.48798148540959
126,1310000.0,3.7373496724750094e-05,7.633587786259542e-07,8.30619207395784e-05,6.117271295655764,-4.427436266955827,-6.117271295655764,-4.080598030402215,48.95928070942262
127,1320000.0,3.599602300392916e-05,7.575757575757576e-07,8.247716809189101e-05,6.12057393120585,-4.443745479312106,-6.12057393120585,-4.08366625925678,47.51475036518649
128,1330000.0,3.539803285383058e-05,7.518796992481203e-07,8.190087535763308e-05,6.123851640967086,-4.451020871998627,-6.123851640967086,-4.086711456469641,47.07938369559467
129,1340000.0,3.55023877558016e-05,7.462686567164179e-07,8.133285809270731e-05,6.127104798364807,-4.449742436964737,-6.127104798364807,-4.089733966024185,47.573199592774145
130,1350000.0,3.56645828434151e-05,7.407407407407407e-07,8.077293720827968e-05,6.1303337684950066,-4.447762851409523,-6.1303337684950066,-4.092734124248117,48.14718683861039
131,1360000.0,3.627064498021831e-05,7.352941176470589e-07,8.022093877711086e-05,6.133538908370218,-4.440444721539522,-6.133538908370218,-4.095712260039072,49.32807717309691
132,1370000.0,3.539718336290023e-05,7.299270072992701e-07,7.967669384825232e-05,6.136720567156407,-4.4510312944323225,-6.136720567156407,-4.098668695081971,48.494141207173314
133,1380000.0,3.295298167676687e-05,7.246376811594203e-07,7.914003826968837e-05,6.139879086401237,-4.482105283128221,-6.139879086401237,-4.101603744058487,45.47511471393828
134,1390000.0,3.521230725511908e-05,7.194244604316547e-07,7.861081251852816e-05,6.143014800254095,-4.453305517237759,-6.143014800254095,-4.1045177148489564,48.94510708461552
135,1400000.0,3.5186620809342794e-05,7.142857142857143e-07,7.808886153837524e-05,6.146128035678238,-4.4536224391700125,-6.146128035678238,-4.107410908727071,49.261269133079914
136,1410000.0,3.661111312558415e-05,7.092198581560284e-07,7.75740345835222e-05,6.14921911265538,-4.436387066612876,-6.14921911265538,-4.110283620547638,51.62166950707365
137,1420000.0,3.4450961574417784e-05,7.042253521126761e-07,7.706618506963808e-05,6.152288344383057,-4.462798651822087,-6.152288344383057,-4.113136138927731,48.920365435673254
138,1430000.0,3.375288728358183e-05,6.993006993006993e-07,7.656517043063443e-05,6.155336037465061,-4.4716890709012835,-6.155336037465061,-4.11596874642148,48.26662881552202
139,1440000.0,3.493082768509111e-05,6.944444444444445e-07,7.607085198141356e-05,6.158362492095249,-4.456791123643512,-6.158362492095249,-4.118781719688789,50.3003918665312
140,1450000.0,3.224051013652717e-05,6.896551724137931e-07,7.558309478621784e-05,6.161368002234975,-4.491598095039218,-6.161368002234975,-4.121575329658216,46.748739697964396
141,1460000.0,3.34124691810511e-05,6.849315068493151e-07,7.510176753231525e-05,6.164352855784437,-4.476091428819188,-6.164352855784437,-4.124349841684275,48.7822050043346
142,1470000.0,3.415101578601372e-05,6.802721088435375e-07,7.462674240876976e-05,6.1673173347481764,-4.4665963741581525,-6.1673173347481764,-4.127105515699361,50.20199320544016
143,1480000.0,3.327216118658659e-05,6.756756756756756e-07,7.415789499005894e-05,6.1702617153949575,-4.477918988703608,-6.1702617153949575,-4.129842606360547,49.24279855614815
144,1490000.0,3.4255981527622515e-05,6.711409395973154e-07,7.369510412431405e-05,6.173186268412274,-4.465263584240837,-6.173186268412274,-4.132561363191435,51.04141247615755
145,1500000.0,3.3415125230619106e-05,6.666666666666667e-07,7.323825182596898e-05,6.176091259055681,-4.476056906922005,-6.176091259055681,-4.135262030719279,50.12268784592866
146,1510000.0,3.31238241858001e-05,6.622516556291391e-07,7.278722317261652e-05,6.17897694729317,-4.479859529166292,-6.17897694729317,-4.137944848607548,50.01697452055815
147,1520000.0,3.352314378885767e-05,6.578947368421053e-07,7.23419062058803e-05,6.181843587944773,-4.47465526014525,-6.181843587944773,-4.1406100517841296,50.955178559063654
148,1530000.0,3.187013966371707e-05,6.535947712418301e-07,7.190219183612097e-05,6.184691430817598,-4.496616033324236,-6.184691430817598,-4.143257870565327,48.76131368548712
149,1540000.0,3.120521969500673e-05,6.493506493506493e-07,7.146797375080403e-05,6.187520720836463,-4.505772755496389,-6.1875207208364635,-4.145888530775834,48.056038330310365
150,1550000.0,3.0780565251114924e-05,6.451612903225806e-07,7.10391483263666e-05,6.190331698170292,-4.5117234090923874,-6.190331698170292,-4.148502253864823,47.70987613922813
151,1560000.0,3.1379620051768494e-05,6.41025641025641e-07,7.061561454342732e-05,6.193124598354461,-4.503352319207314,-6.193124598354462,-4.151099257018308,48.95220728075885
152,1570000.0,3.063585200604595e-05,6.369426751592356e-07,7.019727390519236e-05,6.195899652409234,-4.51377003710846,-6.195899652409234,-4.153679753267924,48.09828764949214
153,1580000.0,3.1080265054970804e-05,6.329113924050633e-07,6.97840303589177e-05,6.198657086954422,-4.507515286157469,-6.198657086954423,-4.15624395159626,49.10681878685387
154,1590000.0,3.202110134728243e-05,6.289308176100629e-07,6.937579022029467e-05,6.201397124320452,-4.494563734852018,-6.201397124320452,-4.158792057038869,50.91355114217907
155,1600000.0,3.125524535021756e-05,6.25e-07,6.897246210063212e-05,6.204119982655925,-4.505077087584169,-6.204119982655925,-4.161324270783086,50.00839256034809
156,1610000.0,3.0319567020384905e-05,6.211180124223603e-07,6.857395683671553e-05,6.20682587603185,-4.518277004952922,-6.20682587603185,-4.163840790263776,48.8145029028197
157,1620000.0,3.0222624692551888e-05,6.17283950617284e-07,6.818018742322829e-05,6.209515014542631,-4.519667821929702,-6.209515014542631,-4.166341809256116,48.96065200193406
158,1630000.0,3.05649246115461e-05,6.134969325153374e-07,6.779106894762674e-05,6.212187604403958,-4.514776671061177,-6.212187604403958,-4.16882751796553,49.82082711682014
159,1640000.0,3.0693101389694965e-05,6.097560975609756e-07,6.740651852736534e-05,6.214843848047698,-4.512959225990505,-6.214843848047698,-4.171298103114874,50.336686279099744
160,1650000.0,2.9142722031965297e-05,6.060606060606061e-07,6.702645524937351e-05,6.217483944213907,-4.535469886050885,-6.217483944213907,-4.173753748028981,48.08549135274274
161,1660000.0,3.0007381865199627e-05,6.024096385542169e-07,6.665080011169017e-05,6.220108088040055,-4.522771894981629,-6.220108088040055,-4.176194632716645,49.81225389623138
162,1670000.0,2.8380731999180054e-05,5.988023952095808e-07,6.62794759671667e-05,6.222716471147583,-4.546976407359696,-6.222716471147583,-4.1786209339501585,47.39582243863069
163,1680000.0,2.9808044373123784e-05,5.952380952380952e-07,6.591240746915332e-05,6.225309281725863,-4.525666515943926,-6.225309281725863,-4.181032825342472,50.07751454684796
164,1690000.0,2.9509163105356154e-05,5.917159763313609e-07,6.55495210190874e-05,6.227886704613674,-4.530043107134389,-6.227886704613674,-4.183430477422063,49.870485648051904
165,1700000.0,2.808412451150136e-05,5.88235294117647e-07,6.519074471590643e-05,6.230448921378274,-4.55153911018023,-6.230448921378274,-4.1858140577056115,47.74301166955231
166,1710000.0,2.907347806181097e-05,5.847953216374269e-07,6.483600830721191e-05,6.232996110392154,-4.5365030104484285,-6.232996110392154,-4.188183730768537,49.71564748569676
167,1720000.0,2.7950393478127768e-05,5.813953488372093e-07,6.448524314211368e-05,6.235528446907549,-4.553612073853523,-6.235528446907549,-4.190539658313484,48.07467678237976
168,1730000.0,2.9994803699861265e-05,5.780346820809248e-07,6.413838212568749e-05,6.238046103128795,-4.5229539759450965,-6.238046103128795,-4.192881999236829,51.89101040075999
169,1740000.0,2.8306252006970606e-05,5.747126436781609e-07,6.379535967498166e-05,6.2405492482825995,-4.548117631180608,-6.2405492482825995,-4.195210909693271,49.25287849212886
170,1750000.0,2.845273551266264e-05,5.714285714285714e-07,6.345611167651173e-05,6.243038048686294,-4.5458759731724845,-6.243038048686294,-4.19752654315857,49.79228714715962
171,1760000.0,2.981106027949493e-05,5.681818181818182e-07,6.312057544518424e-05,6.2455126678141495,-4.5256225772936,-6.2455126678141495,-4.199829050490509,52.46746609191108
172,1770000.0,2.885289504983889e-05,5.649717514124293e-07,6.278868968459437e-05,6.247973266361806,-4.53981060396094,-6.247973266361806,-4.202118579988123,51.069624238214836
173,1780000.0,2.673951547946397e-05,5.617977528089887e-07,6.246039444864354e-05,6.250420002308894,-4.572846466427124,-6.250420002308894,-4.204395277449266,47.59633755344586
174,1790000.0,2.8015330765511476e-05,5.58659217877095e-07,6.213563110442608e-05,6.252853030979893,-4.5526042456294515,-6.252853030979893,-4.20665928622657,50.14744207026554
175,1800000.0,2.658156649024519e-05,5.555555555555555e-07,6.181434229633649e-05,6.2552725051033065,-4.575419429035763,-6.2552725051033065,-4.208910747281841,47.84681968244134
176,1810000.0,2.771731932340812e-05,5.524861878453039e-07,6.149647191135016e-05,6.2576785748691846,-4.5572487747581985,-6.2576785748691846,-4.211149799238956,50.1683479753687
177,1820000.0,2.736699068480566e-05,5.494505494505495e-07,6.118196504543335e-05,6.260071387985075,-4.5627729556346885,-6.260071387985075,-4.2133765784353,49.8079230463463
178,1830000.0,2.6268307403966665e-05,5.46448087431694e-07,6.0870767971039475e-05,6.26245108973043,-4.580567910038423,-6.26245108973043,-4.215591218971802,48.071002549259
179,1840000.0,2.756745415391441e-05,5.434782608695652e-07,6.0562828105651116e-05,6.264817823009537,-4.559603339006967,-6.264817823009537,-4.217793852761605,50.72411564320251
180,1850000.0,2.610727482097227e-05,5.405405405405406e-07,6.025809398132834e-05,6.267171728403014,-4.583238459160684,-6.267171728403014,-4.2199846095774145,48.2984584187987
181,1860000.0,2.6510964932789567e-05,5.376344086021506e-07,5.995651521522607e-05,6.269512944217916,-4.5765744647467494,-6.269512944217916,-4.222163617097584,49.310394774988595
182,1870000.0,2.9151619784899522e-05,5.347593582887701e-07,5.965804248104482e-05,6.271841606536499,-4.535337309031908,-6.271841606536499,-4.224331000950956,54.51352899776211
183,1880000.0,2.7730978315860232e-05,5.319148936170213e-07,5.9362627481380025e-05,6.27415784926368,-4.55703480876022,-6.27415784926368,-4.226486884760518,52.13423923381723
184,1890000.0,2.7241269158350392e-05,5.291005291005291e-07,5.907022292093751e-05,6.276461804173244,-4.564772662705352,-6.276461804173244,-4.22863139018589,51.48599870928224
185,1900000.0,2.7310330270226696e-05,5.263157894736842e-07,5.878078248058329e-05,6.278753600952829,-4.563673047803523,-6.278753600952829,-4.230764636964706,51.889627513430725
186,1910000.0,2.6089190636184275e-05,5.235602094240838e-07,5.8494260792197576e-05,6.281033367247727,-4.583539393789441,-6.281033367247727,-4.232886742952899,49.830354115111966
187,1920000.0,2.56056252170124e-05,5.208333333333334e-07,5.821061341430398e-05,6.283301228703549,-4.591664615456085,-6.283301228703549,-4.2349978241639485,49.162800416663806
188,1930000.0,2.4288455196933957e-05,5.181347150259067e-07,5.792979680844623e-05,6.285557309007774,-4.61460010647038,-6.285557309007774,-4.237097994807094,46.876718530082535
189,1940000.0,2.7022941298613897e-05,5.154639175257732e-07,5.7651768316285526e-05,6.2878017299302265,-4.568267382174214,-6.2878017299302265,-4.239187367324578,52.42450611931096
190,1950000.0,2.627104012534227e-05,5.128205128205128e-07,5.7376486137393234e-05,6.290034611362518,-4.580522732248028,-6.290034611362518,-4.24126605242792,51.228528244417426
191,1960000.0,2.5660472369302512e-05,5.10204081632653e-07,5.710390930771411e-05,6.292256071356476,-4.590735353202974,-6.292256071356476,-4.243334159133276,50.29452584383292
192,1970000.0,2.706950585844304e-05,5.076142131979695e-07,5.6833997678676763e-05,6.2944662261615925,-4.567519672006006,-6.294466226161593,-4.245391794795889,53.326926541132785
193,1980000.0,2.3723611159876365e-05,5.05050505050505e-07,5.656671189692857e-05,6.296665190261531,-4.6248192028524935,-6.296665190261531,-4.247439065143673,46.9727500965552
194,1990000.0,2.5238665617774214e-05,5.025125628140703e-07,5.630201338467329e-05,6.298853076409706,-4.59793361021066,-6.298853076409706,-4.2494760743099524,50.224944579370685

